The Near-Ultraviolet Luminosity Function of Young, Early M-Type Dwarf Stars

Planets orbiting within the close-in habitable zones of M dwarf stars will be exposed to elevated high-energy radiation driven by strong magneto-hydrodynamic dynamos during stellar youth. Near-ultraviolet (NUV) irradiation can erode and alter the chemistry of planetary atmospheres, and a quantitative description of the evolution of NUV emission from M dwarfs is needed when modeling these effects. We investigated the NUV luminosity evolution of early M-type dwarfs by cross-correlating the Lepine & Gaidos (2011) catalog of bright M dwarfs with the GALEX catalog of NUV (1771-2831A) sources. Of the 4805 sources with GALEX counterparts, 797 have NUV emission significantly (> 2.5 sigma) in excess of an empirical basal level. We inspected these candidate active stars using visible-wavelength spectra, high-resolution adaptive optics imaging, time-series photometry, and literature searches to identify cases where the elevated NUV emission is due to unresolved background sources or stellar companions; we estimated the overall occurrence of these "false positives" as ~16%. We constructed a NUV luminosity function that accounted for false positives, detection biases of the source catalogs, and GALEX upper limits. We found the NUV luminosity function to be inconsistent with predictions from a constant star-formation rate and simplified age-activity relation defined by a two-parameter power law.

==> table4.dat <==
PM_I00001+6943   13.52 9.70 10.95    44.04   99.99 2.95E-13 99.99 -5.67 --- --- --- ---     N
PM_I00024-4601   12.43 9.18 11.98    27.05    5.78    99.99 99.99 -6.22 --- --- ---  No     N
PM_I00059+4129   12.96 9.40 11.56    33.08   10.22    99.99  1.14 -7.48  No  No  No Yes     D
PM_I00072-1036   11.85 8.83 11.29    70.18   11.78 4.48E-13  0.80 -5.89 ---  No  No ---     N
PM_I00107-2039   13.39 9.48 11.18    43.77   10.82 9.27E-13 99.99 -5.77 --- --- --- ---     N
PM_I00117-1139   12.67 9.85 11.05    34.89   99.99    99.99 -0.04 -5.83 ---  No --- ---     N
PM_I00118-5521   13.34 9.32 11.50    36.21   18.78    99.99  3.18 -5.86 ---  No --- ---     N
PM_I00162+1951W  11.79 7.88 11.64   117.08   22.29 2.39E-12  6.16 -5.90 ---  No --- ---     N
PM_I00166+3000   12.79 9.11 12.42    20.21    3.56 1.02E-13 99.99 -6.38 --- --- --- ---     N
PM_I00197-2233   13.77 9.88 12.44     9.59   99.99    99.99 99.99 -6.33 --- --- --- ---     N
PM_I00206-5340   13.80 9.68 13.30     5.18   99.99    99.99 99.99 -6.71 --- --- --- ---     N
PM_I00211+4456   13.62 9.60 10.89    52.93   99.99 1.07E-12  5.20 -5.67  No  No  No ---     N
PM_I00216-4605   12.21 8.32 11.14   133.11   28.10 7.46E-12  1.94 -5.76 ---  No ---  No     N
PM_I00234+2418   13.03 9.75 11.01    40.74   99.99    99.99 -0.31 -7.48 Yes  No ---  No     D
PM_I00235+0947S  12.75 9.79 10.59    56.81   10.92    99.99 -0.77 -7.48  No  No Yes ---     D
PM_I00235+2014   11.00 8.14 10.84   193.75   99.99 1.35E-12  0.30 -7.48  No  No Yes  No     D
PM_I00241-6211   11.33 8.38 11.00   144.75   32.66 1.04E-12  0.94 -7.48 ---  No --- ---     L
PM_I00245-2522   13.62 9.84 11.29    29.08    5.05 3.07E-13  2.68 -5.84 ---  No  No  No     N
PM_I00250-3646   12.46 8.64 12.00    42.38   12.20 9.64E-13  1.12 -7.48 ---  No ---  No     L
PM_I00258-0957   13.93 9.88 11.10    34.66   11.37 4.56E-13  4.57 -5.78 ---  No  No ---     N
PM_I00268+4250   13.04 9.39 11.03    56.81   11.82    99.99  3.16 -5.76  No  No  No  No     N
PM_I00270+6630   13.16 9.57 11.53    29.89   99.99 4.87E-13  1.29 -5.96 ---  No --- ---     N
PM_I00341+2523   11.10 8.48 10.94   131.60   18.01 1.25E-12  0.82 -7.48  No  No  No  No     L
PM_I00365+5537   12.01 9.21 11.16    57.64   99.99 3.85E-13  0.86 -5.90  No  No ---  No     N
PM_I00370+4224   13.04 9.68 11.43    29.04   99.99    99.99  0.98 -5.93  No  No  No  No     N
PM_I00424-4424E  11.95 9.01 10.37   144.18   27.09 1.12E-12  0.88 -5.48 ---  No ---  No     N
PM_I00428+3532   10.43 7.16 11.06   406.53   77.37 7.40E-12  1.88 -7.48  No  No ---  No     L
PM_I00445+2933   13.64 9.99 12.55     7.57   99.99    99.99 99.99 -6.42 --- --- ---  No     N
PM_I00450+2634   12.48 9.53 10.85    56.29   99.99 4.42E-13  1.94 -5.69  No  No  No  No     N
PM_I00454-7752   13.13 9.53 11.41    34.19   99.99 5.74E-13  0.59 -5.90 ---  No --- ---     N
PM_I00467-0134   13.16 9.92 11.65    18.16   99.99    99.99  0.98 -6.01 ---  No --- ---     N
PM_I00483+7116   11.39 8.26 11.33   110.57   99.99 1.22E-12  0.34 -5.86 ---  No --- ---     N
PM_I00484+2745   12.96 9.70 10.24    85.10   28.86    99.99  2.38 -5.39  No  No  No  No     N
PM_I00485+3109   13.13 9.67 11.69    23.41   14.55    99.99 -0.02 -6.04  No  No ---  No     N
PM_I00503+1052W  13.13 9.62 12.43    12.40   99.99    99.99  1.00 -6.42 ---  No  No ---     N
PM_I00505+2449S  12.01 7.95 11.48   132.44   34.91 3.22E-12  4.45 -7.48 Yes  No  No  No     D
PM_I00526-0753   13.05 9.53 11.40    33.67    5.69 2.21E-13  1.17 -5.87 ---  No  No ---     N
PM_I00531+4829   12.96 9.43 11.60    30.76   99.99 6.13E-13 -2.60 -7.48 Yes Yes ---  No     D
PM_I00560+0249W  13.46 9.84 10.98    36.48   10.85 2.51E-13  2.81 -5.67  No  No  No ---     N
PM_I00560+4153W  11.55 8.76 10.31   179.82   14.01 2.45E-12  1.30 -5.42  No  No ---  No     N
PM_I00574+3736   12.40 9.64 10.97    42.60   99.99    99.99  0.40 -7.48 Yes  No ---  No     D
PM_I01025+7009   12.79 9.55 11.04    45.93   99.99    99.99 99.99 -5.74 --- --- --- ---     N
PM_I01032+3140   13.64 9.56 12.81     9.15   99.99    99.99 99.99 -6.48 --- --- ---  No     N
PM_I01036+4051   10.89 8.13 10.36   304.85   38.21 3.14E-12  1.35 -5.45  No  No ---  No     N
PM_I01037+4051W  13.10 9.37 11.32    42.17   10.83 3.14E-12  2.53 -5.83 ---  No  No  No   N,Y
PM_I01071-1935   11.46 8.15 11.21   149.86   26.56 2.66E-12  1.39 -5.85 ---  No  No ---     N
PM_I01083-2848   13.29 9.09 12.82    13.81    7.94    99.99 99.99 -6.46 --- --- --- ---     N
PM_I01088-0340   12.98 9.52 12.27    16.04   99.99 2.62E-13 99.99 -6.36 --- --- --- ---     N
PM_I01096+2931   13.35 9.57 12.46    12.72   99.99    99.99  0.55 -7.48 ---  No Yes  No     D
PM_I01101+0106   13.66 9.81 12.80     7.66   99.99    99.99 99.99 -6.56 --- --- --- ---     N
PM_I01133+5855   11.57 8.41 11.65    74.19   99.99 1.42E-12  1.25 -7.48 Yes  No ---  No     D
PM_I01146+7543   13.73 9.65 11.22    35.01   99.99 1.96E-13 99.99 -5.75 --- --- --- ---     N
PM_I01146+2057   12.56 9.86 10.96    35.89    6.83    99.99  0.16 -5.77  No  No ---  No     N
PM_I01195+1411   13.73 9.54 13.35     5.58   99.99    99.99 99.99 -6.71 --- --- --- ---     N
PM_I01210-0402   12.51 9.72 10.44    69.12    8.84 1.73E-12  1.43 -7.48 ---  No  No ---     L
PM_I01220-3337   11.29 8.31 11.44   100.80   12.64 2.25E-12  0.26 -6.01 ---  No ---  No   N,Y
PM_I01226+1245N  11.76 8.68  9.26   464.40    4.59    99.99 -0.44 -7.48  No Yes --- ---     D
PM_I01306-1027   12.63 9.43 11.84    24.98    8.74 2.38E-13 99.99 -6.18 --- --- --- ---     N
PM_I01312+1654   13.71 9.59 13.40     5.31   99.99    99.99 99.99 -6.79 --- --- --- ---     N
PM_I01339-1738   13.06 8.84 11.66    51.15   12.83 5.78E-13  1.74 -5.96 ---  No  No ---     N
PM_I01361-2652   13.24 9.22 12.21    20.53    4.23 2.60E-13  1.53 -6.16 ---  No  No  No     N
PM_I01364+4043   13.22 9.73 10.08    96.32   99.99 4.12E-13  2.82 -7.48  No  No --- Yes     D
PM_I01376+1835    9.89 7.48  7.65  6488.80 1749.94 5.74E-12 99.99 -4.26  No --- --- ---     N
PM_I01396-0702   13.89 9.93 12.19    10.81   99.99 1.58E-13  1.95 -6.16 ---  No  No ---     N
PM_I01410+5308E  13.78 9.96 10.60    45.68   99.99 6.15E-13 99.99 -7.48 Yes --- ---  No     D
PM_I01437-0602   12.98 8.77 11.83    45.88   14.04 1.75E-12  3.76 -6.02 ---  No  No ---     N
PM_I01451-3205   13.80 9.94 11.55    20.50   99.99    99.99 -0.58 -7.48 --- Yes ---  No     D
PM_I01453+4632   11.42 8.06 11.48   122.74   47.39 4.17E-12  2.38 -7.48  No  No ---  No     L
PM_I01477-4836   12.43 8.25 13.13    21.35    4.88 2.97E-13  0.60 -6.56 ---  No --- ---     N
PM_I01480+4652   12.09 9.28 10.77    66.22   99.99    99.99 -0.78 -5.55  No  No ---  No     N
PM_I01486+3306   12.50 8.99 11.51    46.94   12.26 7.88E-13 -0.56 -5.87  No  No ---  No     N
PM_I01490-0636   12.52 9.18 11.55    40.84   99.99    99.99  1.04 -5.98 ---  No  No ---     N
PM_I01491+0624   12.73 9.62 11.54    27.83    5.84 3.44E-13 99.99 -6.03  No --- --- ---     N
PM_I01531-2105   11.74 8.07 10.26   399.00   93.20 2.31E-12  1.57 -7.48 --- Yes  No ---     D
PM_I01538-1459   12.01 7.94 11.05   204.66   40.57 2.87E-12  3.87 -5.71 ---  No  No ---     N
PM_I01562+0006   13.44 9.49 10.93    53.87   19.29 5.71E-13  4.38 -5.66 ---  No  No ---     N
PM_I01567-0021   12.68 9.99  9.95    86.46   20.31 4.45E-13 99.99 -7.48 --- --- --- ---     L
PM_I01568+4142   13.64 9.71 12.31    11.11   99.99    99.99  1.90 -6.16 ---  No  No  No     N
PM_I02002-0840   12.47 8.77 11.24    82.76   20.26 1.45E-12  3.66 -5.83 ---  No  No ---     N
PM_I02024+1034   11.66 8.40 10.75   174.59   55.39 1.98E-12  3.90 -5.61  No  No  No ---     N
PM_I02028+0447   13.10 8.97 12.17    28.98    6.92 4.80E-13  2.25 -6.20  No  No --- ---     N
PM_I02034+0648   14.14 9.93 13.01     5.31   99.99    99.99 99.99 -6.53 --- --- --- ---     N
PM_I02070+4938   12.13 8.37 12.83    25.86    7.36    99.99  0.71 -6.53 ---  No ---  No     N
PM_I02088+4926   12.45 8.42 11.10   122.18   23.00 2.74E-12  5.10 -5.71  No  No ---  No     N
PM_I02124-0804   11.56 8.65  7.22  3472.57   97.97    99.99 -0.33 -7.48 --- Yes --- ---     D
PM_I02127+5805   13.40 9.77 10.75    48.94   99.99 6.19E-13  2.84 -5.58  No  No  No  No     N
PM_I02146+3121   12.43 9.58 10.39    82.37    8.17 6.64E-13  1.30 -5.49  No  No  No  No     N
PM_I02165-3058   12.60 8.78 12.49    25.57   99.99    99.99  2.92 -6.38 ---  No  No  No     N
PM_I02166-3059   12.02 7.99 11.52   125.58   99.99 1.34E-12  1.52 -5.90 ---  No  No  No     N
PM_I02167+0112   13.65 9.79 12.78     7.38    4.10    99.99 99.99 -6.48 --- --- --- ---     N
PM_I02179+1225   14.09 9.96 10.68    45.17   10.87 7.51E-13  6.29 -5.57  No  No --- ---     N
PM_I02182+4416   13.53 9.81 12.16    13.31   99.99    99.99 -0.32 -6.24 ---  No ---  No     N
PM_I02186+1218   12.43 8.80 11.57    57.95    9.75 7.21E-13  2.16 -5.96  No  No --- ---     N
PM_I02208+3320   13.37 9.81 11.05    36.84   99.99 4.27E-13  2.92 -7.48 Yes  No Yes Yes     D
PM_I02234-2318   14.04 9.86 12.02    14.18   99.99    99.99  1.10 -6.10 ---  No ---  No     N
PM_I02234+2244   11.25 8.18 10.42   284.54   59.04 3.86E-12  0.84 -5.47  No  No  No ---   N,Y
PM_I02287+1538   12.44 8.79 12.32    27.95    8.78    99.99 -0.04 -7.48 ---  No Yes ---     D
PM_I02292+1932   12.55 8.96 10.96    86.06   21.73    99.99  3.10 -5.69  No  No --- ---     N
PM_I02296+3423   12.49 9.13 10.79    82.71   15.05 1.15E-12  2.20 -7.48  No  No  No  No     L
PM_I02305-1543   13.04 9.28 11.02    60.76   16.86 5.61E-13  2.24 -5.70 ---  No  No ---     N
PM_I02340+2819   12.99 9.60 11.47    29.07   15.56    99.99  1.52 -5.90  No  No  No  No     N
PM_I02343-4347   10.00 5.79 10.39  2812.91  640.96 3.39E-11  0.85 -7.48 ---  No ---  No     L
PM_I02344+1922   13.40 9.59  9.96   118.66   42.74 2.04E-13  1.80 -7.48  No Yes --- ---     D
PM_I02347+1251   13.87 9.89 12.37    10.15   99.99    99.99  1.16 -7.48 Yes  No  No ---     D
PM_I02353+2334   13.61 9.54 10.54    72.59   16.49 6.03E-13  3.73 -5.46  No  No  No  No     N
PM_I02394-0512   12.14 9.64 10.32    73.54   10.97    99.99  0.31 -5.41 ---  No --- ---     N
PM_I02408+4452   13.11 9.28 11.55    35.98   99.99 2.84E-13  1.79 -7.48 Yes  No ---  No     D
PM_I02417-5259   10.28 7.58 10.51   447.38   70.35 5.20E-12  1.19 -5.54 ---  No --- ---   N,Y
PM_I02451-4344   12.34 8.14 13.34    20.63    3.83    99.99  0.67 -6.72 ---  No --- ---     N
PM_I02490-1029   12.41 8.82 10.82   116.06   17.82 1.12E-12  2.37 -7.48 ---  No  No ---     L
PM_I02508+6055   12.50 9.26 11.51    38.26   99.99    99.99 -0.36 -5.95  No  No --- ---     N
PM_I02525+2219N  12.32 9.54 10.71    59.68   16.31 4.50E-13  0.84 -5.61  No  No  No  No     N
PM_I02537-6135   12.17 8.57 11.35    87.05   20.80 7.41E-13  1.46 -5.86 ---  No --- ---     N
PM_I02555-0400   12.16 9.07 11.60    43.23   99.99    99.99 99.99 -6.06 --- --- --- ---     N
PM_I02560+1220   13.20 9.70 11.49    25.95   99.99    99.99  0.36 -7.48  No  No Yes ---     D
PM_I02570+1019   12.76 9.51 10.94    51.82   15.61 6.99E-13  1.63 -5.69  No  No  No ---     N
PM_I02593-2515   13.03 9.26  9.41   277.23   11.82    99.99  1.96 -7.48 --- Yes  No  No     D
PM_I03000+5506   13.17 9.95 11.36    24.35   99.99 2.04E-13  2.23 -5.92  No  No ---  No     N
PM_I03037-1251   13.38 9.28 13.21     8.47   99.99    99.99 99.99 -6.70 --- --- --- ---     N
PM_I03043+2118   13.26 9.80 10.91    41.60    5.74 5.59E-13  2.34 -7.48  No  No  No  No     L
PM_I03053+2131   13.75 9.70 12.01    16.44    7.97 1.43E-13 99.99 -7.48 Yes --- Yes  No     D
PM_I03055+1149N  12.54 9.03 11.84    36.40   12.79    99.99  1.61 -6.11  No  No --- ---     N
PM_I03070+0353   13.64 9.96 11.93    13.83   99.99 2.05E-13  1.63 -6.10  No  No  No ---     N
PM_I03081-2445   10.23 7.52 10.71   408.54   67.06 8.04E-12  1.04 -7.48 ---  No  No ---     L
PM_I03084+2345   13.12 9.71 11.30    31.70   99.99 1.49E-13  1.51 -5.85  No  No  No  No     N
PM_I03094+6732   13.43 9.57 11.85    20.55   99.99 6.75E-13 99.99 -6.01  No --- --- ---     N
PM_I03100-2341   13.50 9.41 10.94    57.15   21.80 4.91E-13  4.93 -5.65 ---  No  No ---     N
PM_I03102-1328   13.36 9.80 11.42    26.61    4.87    99.99  1.90 -5.90 ---  No  No ---     N
PM_I03108+1838   12.35 9.64 11.03    41.49   99.99 2.13E-13  0.23 -5.82  No  No --- ---     N
PM_I03119+5456   12.96 9.89 11.13    31.40    4.80 5.18E-13  2.65 -5.81  No  No ---  No     N
PM_I03144-1329   13.70 9.93 11.45    22.89    7.98    99.99  1.97 -5.91 ---  No  No ---     N
PM_I03150+2445   12.06 9.47 10.83    59.18   99.99 2.50E-13  0.05 -5.75  No  No ---  No     N
PM_I03156+3724   13.21 9.32 11.03    60.76   14.55 1.10E-12  2.85 -5.74  No  No  No  No     N
PM_I03172+4552   13.33 9.94 11.54    20.46   99.99 3.53E-13  1.45 -5.96  No  No  No  No     N
PM_I03189-3623   11.88 8.21 11.72    82.16   17.44 6.47E-13  1.22 -5.98 ---  No ---  No     N
PM_I03241+2347   10.42 7.13 11.84   207.65   45.48 3.83E-12  0.25 -6.14 ---  No ---  No     N
PM_I03270+8532   13.10 9.19 12.57    15.24   99.99    99.99 99.99 -6.36 --- --- --- ---     N
PM_I03272+2723   11.67 8.64 11.52    70.20   99.99 8.08E-13  0.71 -7.48  No  No  No  No     L
PM_I03314+0455   13.63 9.71 10.79    50.56   18.67 6.29E-13  3.05 -5.60  No  No  No ---     N
PM_I03319-4359   10.96 8.30 10.84   172.00   23.18 1.40E-12  0.45 -7.48 ---  No --- Yes     D
PM_I03322+4914S  11.94 8.99 11.23    66.70   99.99 6.93E-13  1.25 -5.90  No  No ---  No     N
PM_I03340+5835   11.54 8.29 11.88    65.03   99.99    99.99 -0.46 -6.13 ---  No ---  No     N
PM_I03340+3328   13.32 9.36 13.15     7.36   99.99    99.99 99.99 -6.61 --- --- ---  No     N
PM_I03341+7438N  13.67 9.66 12.91     7.18   99.99    99.99 99.99 -6.50 --- --- --- ---     N
PM_I03375+1751N  12.76 9.10 12.43    19.84   99.99 1.10E-12 99.99 -7.48 --- --- --- ---     L
PM_I03394+2458   12.87 8.81 12.81    17.64   99.99 3.91E-13  1.32 -6.46 ---  No ---  No     N
PM_I03412-2252   13.18 9.98 10.53    50.88   10.73 1.82E-12 99.99 -7.48 --- --- ---  No   N,R
PM_I03419+1845   13.32 9.71 12.07    15.25   99.99    99.99  0.42 -6.18  No  No  No ---     N
PM_I03433-0819   13.57 9.86 11.50    22.81   99.99 1.58E-13  1.56 -5.91 ---  No  No ---     N
PM_I03434-0615   13.34 9.69 12.41    11.56   99.99    99.99 99.99 -6.34 --- --- --- ---     N
PM_I03462+1709W  12.87 9.69 10.94    45.09    8.37 1.70E-12  1.34 -5.72 ---  No  No ---     N
PM_I03471+4009   13.19 9.60 11.11    41.02   99.99    99.99 -2.63 -7.48  No Yes ---  No     D
PM_I03473-0158   11.54 7.80 11.58   142.39   99.99 3.21E-12  1.85 -5.96 ---  No  No ---     N
PM_I03480+4032   12.71 9.35 10.91    65.72    7.78 2.58E-13  1.01 -5.71  No  No  No ---     N
PM_I03506-0353   12.97 9.83 10.73    49.36   12.26 2.79E-13  1.33 -5.64 ---  No  No ---     N
PM_I03575+2445   13.00 9.59 11.57    27.58   99.99 2.06E-13  0.53 -5.98  No  No ---  No     N
PM_I03592+8020   13.49 9.94 10.97    33.11   99.99 3.34E-13 99.99 -7.48 --- --- --- ---     L
PM_I04024+2441   12.99 9.35 11.92    25.44   99.99    99.99  0.54 -6.13  No  No ---  No     N
PM_I04032-3609   13.34 9.77 11.70    19.70   99.99 4.61E-13  1.99 -5.97 ---  No --- ---     N
PM_I04059+7116E  13.63 9.53 11.72    24.78   99.99 7.50E-13  0.13 -5.97 ---  No --- ---     N
PM_I04060+1815   13.08 9.49 12.02    20.53   99.99    99.99 -3.08 -7.48 --- Yes --- ---     D
PM_I04063+1107   13.03 9.74 10.64    54.87   99.99 3.97E-13  3.57 -5.55 ---  No  No ---     N
PM_I04068+0053   12.94 9.99 10.90    34.75   99.99 3.40E-13  0.60 -5.71 ---  No --- ---     N
PM_I04086+0334   11.79 9.29 10.34   109.37   10.56 7.29E-13  1.25 -5.49 ---  No  No ---     N
PM_I04093+1759   12.69 9.99 10.76    39.02   99.99 2.88E-13  0.77 -5.68  No  No  No ---     N
PM_I04129-1418   12.76 9.51 11.18    43.45   99.99 4.65E-13 99.99 -5.84 --- --- --- ---     N
PM_I04166+4121   12.88 9.90 11.53    19.79   99.99    99.99 99.99 -5.97  No --- ---  No     N
PM_I04176-2419   12.90 9.30 11.54    36.46   11.09 4.50E-13 99.99 -5.93 --- --- ---  No     N
PM_I04185-4527   12.78 9.39 11.23    47.34    5.40    99.99  1.93 -5.86 ---  No --- ---     N
PM_I04192+1138   12.74 9.81 11.21    31.21   99.99    99.99  0.22 -5.88  No  No --- ---     N
PM_I04219+2325   13.93 9.88 13.25     4.67   99.99 1.07E-13 99.99 -6.73 --- --- ---  No   N,Y
PM_I04220+6032   13.69 9.81 11.34    28.60   99.99    99.99  0.39 -7.48  No Yes --- ---     D
PM_I04221-2849   10.93 8.18 10.61   232.62   33.23 1.95E-12  1.36 -5.58 ---  No  No ---     N
PM_I04284+1741   12.12 8.59 11.06   112.32   36.72 1.20E-12  2.45 -7.48 Yes  No Yes ---     D
PM_I04299+1654   12.82 9.52 11.68    26.72   99.99 3.60E-13  0.47 -6.06  No  No --- ---   N,Y
PM_I04306+2254   13.02 9.25 10.93    68.42   14.70 5.21E-13  2.26 -5.67  No  No  No  No     N
PM_I04310+3647   13.32 9.45 11.75    26.25   99.99 2.62E-13  2.13 -6.00  No  No  No  No     N
PM_I04312+4217   11.92 8.35 11.39    99.76   99.99 1.44E-12  2.61 -5.85  No  No ---  No     N
PM_I04314+1743   12.63 9.06 12.18    25.00   99.99    99.99 99.99 -6.24 --- --- --- ---   N,Y
PM_I04333+2359   12.66 8.91 11.49    56.72   15.53 1.94E-12  1.74 -7.48 Yes  No Yes  No     D
PM_I04350+0839   11.87 8.83 11.24    75.12   14.75 8.65E-13  0.62 -5.87  No  No  No ---     N
PM_I04356-2527   12.41 8.24 10.83   183.74   43.31 1.62E-12  4.09 -5.59 ---  No  No ---     N
PM_I04360+1853   13.89 9.77 10.79    47.67   15.38 5.05E-13  2.63 -5.59 ---  No  No ---     N
PM_I04369-1613   13.21 9.12 10.51   112.43   34.63 2.91E-12  8.23 -5.48 ---  No --- ---     N
PM_I04378+0126   12.37 9.68 10.14    91.05   13.90 6.55E-13  1.19 -5.36 ---  No  No ---     N
PM_I04414+1404   13.39 9.58 10.77    58.37   20.23 1.14E-12  3.01 -5.60  No  No  No ---     N
PM_I04425+2027   13.28 9.40 11.33    41.95   99.99 6.02E-13  2.18 -7.48  No  No  No  No     L
PM_I04427+6437   13.43 9.73 10.72    53.54    6.78 5.11E-13  4.32 -5.59  No  No --- ---     N
PM_I04439+3723W  13.32 9.71 11.20    36.19   99.99 4.91E-13 99.99 -7.48  No --- --- Yes     D
PM_I04453+1334   13.09 9.37 10.61    87.16   17.71 8.57E-13  2.92 -7.48 Yes  No  No ---     D
PM_I04468-1116   12.25 8.14 11.68    93.24   21.73 1.70E-12  2.75 -7.48 ---  No  No ---     L
PM_I04480-5041   11.68 8.74 11.08    91.12   15.69 1.16E-12  1.11 -7.48 ---  No --- ---   N,R
PM_I04487+1003   12.09 8.13 12.98    27.84   99.99 8.70E-13  0.59 -6.55 ---  No  No ---     N
PM_I04499+2341E  11.44 8.24 10.55   244.12   99.99 3.08E-12  1.63 -5.54  No  No  No  No     N
PM_I04506-3116   11.58 8.80 10.61   135.28   29.73 9.91E-13  1.00 -5.59 ---  No  No ---     N
PM_I04510+3127   12.95 9.01 11.55    47.41    5.97 1.45E-12 99.99 -5.91  No --- ---  No     N
PM_I04523+1043   12.80 9.63 11.63    25.03   99.99 3.73E-13  0.55 -6.06  No  No  No ---     N
PM_I04524-1649   11.64 7.74 10.99   254.96   56.43 3.08E-12  3.75 -5.68 ---  No  No ---     N
PM_I04540+2200   12.46 9.54 11.20    39.98   99.99 1.80E-13  0.53 -7.48 Yes  No  No  No     D
PM_I04556-1917   13.09 9.78 10.44    65.30    5.51 6.28E-13 99.99 -5.48 --- --- --- ---     N
PM_I04575-0357   12.83 9.64 10.93    47.60    9.87    99.99  1.87 -5.70 ---  No  No ---     N
PM_I04581+7908   12.64 9.66 10.96    43.98    6.27 2.85E-13 99.99 -5.72 --- --- --- ---     N
PM_I04591+1651   13.94 9.82 11.01    36.53   24.73 4.89E-13  4.90 -5.67  No  No  No ---     N
PM_I04595-1246   12.87 9.45 11.98    21.74   99.99    99.99 99.99 -6.20 --- --- --- ---     N
PM_I04599-0333E  13.89 9.76 11.22    32.35   16.96 5.65E-13 99.99 -7.48 --- --- --- ---     L
PM_I05007-5715   10.16 7.09 11.27   359.45   58.31 2.93E-12  1.20 -5.88 ---  No --- ---   N,Y
PM_I05024-2115    9.23 5.45 12.82   389.72    8.10 1.51E-13 -0.41 -6.54 ---  No ---  No     N
PM_I05049-4538   12.40 9.59 10.77    55.33   99.99    99.99 -0.33 -5.65 ---  No --- ---     N
PM_I05091+1527   12.52 8.77 11.68    50.31   12.07 1.39E-12  2.49 -5.95  No  No --- ---     N
PM_I05111+1548   12.08 8.97 11.69    44.14   99.99 4.62E-13  0.23 -6.12  No  No --- ---     N
PM_I05124+1824   12.86 9.47 12.14    18.50   99.99    99.99 -0.10 -6.29 ---  No --- ---     N
PM_I05136+2315   12.26 9.60 10.47    69.34   99.99    99.99 99.99 -5.49  No --- ---  No     N
PM_I05160-7214   11.71 8.21  8.85  1190.53   21.38    99.99  0.03 -7.48 --- Yes --- ---     D
PM_I05224+3742   12.50 9.14 11.41    48.92   99.99    99.99 -0.29 -5.92  No  No ---  No     N
PM_I05228+2016   12.20 8.63 11.74    54.71   99.99 5.74E-13  0.62 -7.48 Yes  No Yes  No     D
PM_I05256-0909   12.57 8.45 11.88    57.28   99.99 1.50E-12  3.80 -7.48 ---  No --- ---     L
PM_I05262+5050   13.53 9.89 11.29    26.00    6.81 3.67E-13  3.79 -5.79  No  No ---  No     N
PM_I05270+2041   12.04 9.26 10.48   100.91   99.99 3.52E-13  0.55 -7.48  No  No --- Yes     D
PM_I05303-5358   11.83 7.91 11.59   131.83   34.18 2.07E-12  1.18 -7.48 ---  No --- ---     L
PM_I05314+2142S  12.91 9.23 11.61    36.36   99.99 6.12E-13  3.63 -5.96  No  No ---  No     N
PM_I05320-0305   11.39 7.88 10.74   288.22   99.99 3.68E-12  3.30 -7.48 ---  No --- ---     L
PM_I05333+4448   12.25 8.20 12.49    42.63   23.21 6.01E-13  1.95 -6.33  No  No ---  No     N
PM_I05334-5117   11.78 8.99 10.79    95.84   99.99 4.17E-13  0.37 -7.48 ---  No --- --- N,R,Y
PM_I05337+0156   11.53 7.76 11.22   214.19   99.99 3.71E-12  4.02 -5.82 ---  No  No ---     N
PM_I05341+4732   12.27 8.75 11.55    61.00    9.32 1.43E-12  1.46 -5.95  No  No ---  No     N
PM_I05364+5336   11.66 9.37 10.28   101.30   26.36 4.08E-13  0.87 -5.47  No  No ---  No     N
PM_I05437-1041   13.27 9.64 12.57    10.68   99.99    99.99 -0.16 -6.47 ---  No --- ---     N
PM_I05501+0511   12.61 9.37 11.22    48.28   99.99 5.46E-13  1.56 -5.86  No  No  No ---     N
PM_I06012+5201   12.16 9.45 11.04    49.37   99.99    99.99 99.99 -5.82  No --- ---  No     N
PM_I06024-1634   12.10 8.99 11.19    65.58   13.10 8.12E-13  1.47 -7.48 ---  No Yes ---     D
PM_I06088+4257   13.71 9.86 11.98    14.76   99.99 3.27E-13 -3.74 -7.48 Yes Yes ---  No     D
PM_I06142-0035   11.90 8.76 11.52    62.41   99.99 1.96E-12  1.24 -6.01 ---  No --- ---     N
PM_I06181+7506   11.31 8.04 10.78   236.01   61.33 2.88E-12  3.09 -5.63 ---  No --- ---     N
PM_I06212+4414   11.79 8.72 11.33    74.99   14.26 1.78E-12  2.19 -7.48 Yes  No ---  No     D
PM_I06241-0016   13.53 9.69 11.92    18.04   99.99    99.99  0.48 -6.08 ---  No  No ---     N
PM_I06268+4202   13.18 9.94 11.61    18.68    4.64 8.28E-14  0.99 -6.00  No  No  No  No     N
PM_I06272+4138   14.03 9.85 12.72     7.31   99.99    99.99 -0.15 -6.39 ---  No --- ---     N
PM_I06277+1000   13.09 9.86 11.28    27.46   99.99    99.99 99.99 -5.86 --- --- --- ---     N
PM_I06298-0247   13.62 9.47 11.23    41.74   99.99 8.34E-13  2.84 -7.48 ---  No  No ---     L
PM_I06310+5002   11.12 7.87 11.22   176.30   32.48 2.38E-12  1.96 -5.80  No  No ---  No     N
PM_I06393-4917N  13.24 9.39 12.28    16.76   99.99    99.99 -0.31 -6.24 ---  No --- ---     N
PM_I06397+4303   13.65 9.91 10.92    36.59    5.07 1.63E-13  1.52 -5.64  No  No  No  No     N
PM_I06438+5108   12.38 8.36 12.82    25.87    4.64 3.11E-13  0.35 -7.48 ---  No Yes  No     D
PM_I06488+3708   13.38 9.81  8.85   277.45    6.22    99.99 -0.26 -7.48  No Yes ---  No     D
PM_I06518+2712   11.94 9.14 10.67    92.15   15.61 8.13E-13  0.86 -5.61  No  No  No  No     N
PM_I06519+0312   13.06 9.14 11.64    37.82   99.99 1.03E-12  0.45 -5.93 ---  No --- ---     N
PM_I06522+6246   13.50 9.42 12.61    12.21   99.99 1.52E-13  1.99 -6.36  No  No --- ---     N
PM_I06551+8427   13.49 9.72 11.86    17.70    8.65 5.89E-13 99.99 -6.01 --- --- --- ---     N
PM_I06574+7405   13.13 8.93 11.32    61.66   15.81 1.35E-12  4.55 -5.78 ---  No  No ---     N
PM_I06576+4951   12.30 9.26 11.22    49.46    6.37 7.94E-13  1.18 -5.84 ---  No  No  No     N
PM_I07082+1846   13.07 9.61 10.12   100.33   15.28 1.44E-12  2.62 -5.32 ---  No  No ---     N
PM_I07102+4700   13.34 9.71 12.32    11.90   99.99    99.99  0.17 -6.29 ---  No ---  No     N
PM_I07106+1713   12.45 9.72 10.80    47.69    6.81 4.29E-13  0.73 -5.68 ---  No  No ---     N
PM_I07120+5423   13.33 9.78 12.03    14.53   99.99    99.99  0.71 -6.14 ---  No  No  No     N
PM_I07129+3547   12.49 8.83 12.51    21.53   99.99 1.79E-13  0.23 -6.35 ---  No ---  No     N
PM_I07136+3846   12.94 9.71 10.60    59.53   21.53 5.95E-13 99.99 -5.54 --- --- ---  No     N
PM_I07162+3315   11.62 8.63 10.55   169.04   99.99    99.99 -0.43 -5.54  No  No ---  No     N
PM_I07187-2616   11.44 8.15 11.04   171.79   99.99 1.68E-12  1.68 -5.76 ---  No  No ---     N
PM_I07249+3054   12.93 9.07 12.06    27.87    5.98 4.98E-13  0.65 -6.14  No  No ---  No     N
PM_I07266+1850   13.83 9.98 10.87    36.49   11.93 2.49E-13  2.34 -5.63 ---  No  No ---     N
PM_I07283+3345   13.29 9.28 10.95    67.42   13.90 6.58E-13 99.99 -7.48  No ---  No Yes     D
PM_I07295+3556   11.88 8.64 10.77   135.78   24.71 1.50E-12  2.81 -5.62 ---  No ---  No     N
PM_I07316+4557   13.85 9.78 10.97    40.17    8.69 5.40E-13  5.70 -7.48 ---  No  No  No     L
PM_I07319+3613S  10.52 6.77 11.86   278.22   50.55    99.99  0.94 -7.48 ---  No Yes  No     D
PM_I07326-0813   13.07 9.20 12.61    15.08   99.99    99.99 99.99 -6.41 --- --- --- ---     N
PM_I07344+3626   13.03 9.75 11.54    25.12   99.99 2.85E-13 99.99 -6.02 --- --- --- ---     N
PM_I07355-1911   13.76 9.76 11.25    30.99   99.99    99.99 99.99 -5.78 --- --- --- ---     N
PM_I07366+4404   13.80 9.96 12.88     6.25   99.99    99.99 -0.24 -6.61 ---  No ---  No     N
PM_I07391-4311   13.36 9.73  7.71   789.73   99.99 7.12E-13  5.08 -7.48 --- Yes --- ---     D
PM_I07429-1043   13.35 9.52 11.39    33.99   99.99    99.99 99.99 -5.84 --- --- --- ---     N
PM_I07472+2957   13.17 9.53 11.38    34.00   99.99 4.27E-13  2.84 -5.85 ---  No  No  No     N
PM_I07475+4808   13.84 9.81 13.08     5.69   99.99    99.99 99.99 -6.63 --- --- ---  No     N
PM_I07492-7642   11.49 7.41 11.56   200.96   39.68 4.24E-12  2.37 -5.89 ---  No --- ---     N
PM_I07497-0320   13.04 8.89 10.70   117.25   34.02    99.99  0.10 -5.56 ---  No --- ---     N
PM_I07508+4428N  12.53 9.18 11.77    34.17    6.43 3.66E-13 -0.42 -6.10 ---  No ---  No     N
PM_I07508+4428S  12.53 9.18 11.77    34.17    6.43 3.66E-13 99.99 -6.10 --- --- --- ---     N
PM_I07527+2022   12.40 9.64  9.62   150.39   99.99    99.99 -0.42 -7.48 --- Yes ---  No     D
PM_I07539+7009   13.67 9.86 12.77     7.29   99.99    99.99 99.99 -6.53 --- --- --- ---     N
PM_I07545-0941   13.62 9.70 12.51    11.10   99.99    99.99 99.99 -6.40 --- --- --- ---     N
PM_I08010+0334   14.04 9.85 12.72     7.50   99.99    99.99 -0.21 -6.41 ---  No --- ---     N
PM_I08017+4959   13.01 9.69 11.51    26.67    4.28 5.42E-13  0.99 -7.48 ---  No Yes  No     D
PM_I08031+2022   13.34 9.24 10.55    98.20   21.57 2.39E-12  5.97 -7.48 ---  No ---  No     L
PM_I08040-1219   14.04 9.93 12.18    11.24   99.99    99.99 -0.14 -6.17 ---  No --- ---     N
PM_I08084+2417   13.11 9.81 11.66    20.22    6.74    99.99  1.50 -6.02 ---  No  No  No     N
PM_I08085+5304   13.94 9.81 12.57     9.40    6.68    99.99  0.76 -7.48 ---  No Yes  No     D
PM_I08105-1348   11.81 8.28 11.46   101.58   99.99    99.99 -0.27 -5.91 ---  No --- ---     N
PM_I08118-0855   13.38 9.46 12.74    10.52   99.99 2.65E-13 99.99 -6.46 --- --- --- ---     N
PM_I08158+4601   13.53 9.78 11.53    23.53    9.66 2.63E-13  1.72 -5.90 ---  No  No  No     N
PM_I08317+0545   11.93 8.91  9.94   225.54   40.15 1.46E-12  1.32 -5.26 ---  No  No ---     N
PM_I08375-2728   12.66 9.59 10.61    68.17   99.99    99.99 99.99 -5.59 --- --- --- ---     N
PM_I08414+6425   12.36 9.20 11.56    39.02    9.96 4.65E-13 99.99 -6.01 --- --- --- ---     N
PM_I08415-6825   11.16 8.23 11.44   107.58   17.44 4.77E-13 99.99 -6.01 --- --- --- ---     N
PM_I08417+2318   13.69 9.60 11.31    35.38   99.99    99.99  3.32 -5.83 ---  No ---  No     N
PM_I08437+1834   12.25 9.38 11.35    40.28   99.99    99.99 -0.04 -5.98 ---  No --- ---     N
PM_I08446-4805   13.33 9.37 12.49    13.82   99.99    99.99 99.99 -6.29 --- --- --- ---     N
PM_I08479-8108   13.51 9.46 12.67    11.29   99.99    99.99 99.99 -6.41 --- --- --- ---     N
PM_I08523-1913   12.71 9.38 11.05    54.02   99.99 1.18E-12 99.99 -5.75 --- --- --- ---     N
PM_I08527+2230   13.46 9.99 10.09    72.23   17.82    99.99 99.99 -5.29 --- --- ---  No     N
PM_I08540+0809   13.87 9.96 12.65     7.08   99.99    99.99  0.06 -6.40 ---  No --- ---     N
PM_I09016-7240   12.97 8.82 13.50     9.19   99.99    99.99 99.99 -6.77 --- --- --- ---     N
PM_I09024+5848   13.30 9.85 10.70    50.18   12.92 1.17E-13  1.99 -5.61 ---  No --- ---     N
PM_I09025+0550   13.53 9.96 12.26    11.09   99.99    99.99 99.99 -6.35 --- --- --- ---     N
PM_I09034-0023   13.53 9.72 11.63    24.05    4.10 2.88E-13  1.67 -5.99 ---  No  No ---     N
PM_I09040-1555   12.80 9.16 11.97    28.68   99.99 8.89E-13 99.99 -6.15 --- --- --- ---     N
PM_I09063+1659   13.03 9.65 11.20    36.52    8.49 3.06E-13  2.72 -5.80 ---  No --- ---     N
PM_I09069+4532   13.27 9.87 10.80    41.85   11.06 8.06E-13  3.60 -5.60 ---  No ---  No     N
PM_I09092-1236   13.07 9.34 11.19    47.22   11.16 4.88E-13  3.77 -5.75 ---  No --- ---     N
PM_I09097+7747   13.80 9.84  9.56   134.23   99.99    99.99 -0.32 -7.48 --- Yes --- ---     D
PM_I09108+3127   13.77 9.72 11.31    30.80   99.99    99.99  2.24 -5.80 ---  No  No  No     N
PM_I09126+2647   12.85 9.58 11.41    31.17   99.99 3.35E-13 99.99 -5.89 --- --- ---  No     N
PM_I09167-2447   11.82 8.70 11.05   102.33   16.41 4.28E-13  0.44 -5.78 ---  No ---  No     N
PM_I09193+3831S  14.04 9.92 11.34    25.04   10.39 1.75E-13  3.90 -5.83  No  No  No  No     N
PM_I09193+6203   11.23 8.17 10.85   196.74   33.98 1.50E-12  2.01 -7.48 ---  No --- ---     L
PM_I09248+3041   13.52 9.49 10.92    53.11   22.57    99.99  5.16 -5.62 ---  No ---  No     N
PM_I09302+2630   13.02 8.87 11.83    41.77   10.42 5.73E-13  2.17 -6.02 ---  No ---  No     N
PM_I09313+7518   12.65 9.19 12.22    20.20   99.99 3.73E-13 99.99 -6.23 --- --- --- ---     N
PM_I09313+3902   13.35 9.77 12.39    10.83   99.99    99.99  0.83 -6.35 ---  No ---  No     N
PM_I09324+7650   13.88 9.79 11.40    28.00   11.48 1.34E-13  1.86 -5.89 ---  No --- ---     N
PM_I09327+8208   12.75 9.27 12.12    21.64    5.16 2.84E-13 99.99 -6.22 --- --- --- ---     N
PM_I09428+7002   11.19 7.33 12.46    97.45   19.49    99.99  0.89 -6.34 ---  No --- ---     N
PM_I09468+7328   12.40 9.91  7.51   780.10 1026.34    99.99 -0.59 -7.48 --- Yes --- ---     D
PM_I09488+1538   13.24 9.30 11.90    25.81   11.30 6.82E-13  1.65 -6.05 ---  No --- ---     N
PM_I09494+6508   13.70 9.98 11.05    30.13   18.79    99.99  1.91 -5.69  No  No  No ---     N
PM_I09508-0907   13.26 9.26 10.60    92.83   21.58 7.40E-13  4.45 -5.54 ---  No  No ---     N
PM_I09537+2239   13.55 9.81 12.38    10.50   99.99    99.99 99.99 -6.30 --- --- --- ---     N
PM_I09557+3521   12.81 8.85 12.19    29.21    8.55    99.99  1.63 -6.16 ---  No ---  No     N
PM_I09570+0251   12.96 9.58 11.44    32.36   20.99    99.99 -0.23 -5.95 ---  No --- ---     N
PM_I09593+4350W  13.89 9.68 11.04    39.77    5.55 1.51E-12  6.41 -7.48 ---  No --- ---     L
PM_I10019+6651   12.29 9.07 10.69    99.17   23.04 8.13E-13  2.53 -5.59 ---  No --- ---     N
PM_I10043+5023   11.90 8.08 11.19   159.72   43.32 4.77E-12  4.75 -5.79 ---  No --- ---     N
PM_I10107-3046   13.48 9.48 13.23     6.81   99.99    99.99 99.99 -6.72 --- --- ---  No     N
PM_I10143+2104   10.01 7.07 11.08   419.75   78.69 3.19E-12  1.08 -5.78  No  No ---  No     N
PM_I10164-0051   13.19 9.96 10.74    42.84   10.35 5.38E-13  1.82 -5.62 ---  No  No ---     N
PM_I10184-3150   11.45 8.87 10.19   185.65   21.68 1.98E-12  1.54 -5.40  No  No  No ---     N
PM_I10188+1118   13.29 9.62 12.66     9.35   99.99    99.99 -0.35 -6.45 ---  No --- ---     N
PM_I10196+1952    9.64 5.45 11.22  1716.02   99.99 2.55E-11  2.64 -7.48 ---  No --- ---     L
PM_I10212-3705   13.49 9.39 13.32     7.00   99.99    99.99 99.99 -6.76 --- --- --- ---     N
PM_I10240+3639   13.54 9.43 12.61    11.95    6.97    99.99  8.60 -6.35 ---  No ---  No     N
PM_I10242+3902W  12.65 9.68 11.25    34.13   13.59 6.99E-13 99.99 -5.90 --- --- ---  No     N
PM_I10253+3217   13.09 9.76 11.25    30.15    4.81    99.99 -2.38 -7.48 --- Yes ---  No     D
PM_I10280+3029   13.03 9.42 12.39    15.14   99.99    99.99 99.99 -6.35 --- --- ---  No     N
PM_I10332+3409W  12.79 9.08 11.47    45.90    7.09 4.64E-13  1.65 -5.85 ---  No ---  No     N
PM_I10336-2900   12.98 9.16 12.56    17.32   99.99    99.99 99.99 -6.44 --- --- ---  No     N
PM_I10351+3349   12.79 9.83 11.40    24.95   99.99 2.48E-13 99.99 -5.96 --- --- ---  No     N
PM_I10357+0215   13.57 9.83 10.98    37.98    9.57 6.23E-13  2.94 -5.69 ---  No  No ---     N
PM_I10359+2853   13.16 9.24 12.14    22.58    9.72 4.24E-13  1.47 -6.19 ---  No ---  No     N
PM_I10376-2931   13.25 9.64 12.40    11.80   99.99    99.99 99.99 -6.33 --- --- ---  No     N
PM_I10384+4831   13.44 9.49 11.34    38.92    7.57 3.58E-13  4.04 -5.86 ---  No --- ---     N
PM_I10397-3755   11.06 7.21 11.59   235.10   51.51 3.09E-12  3.37 -5.92 ---  No ---  No     N
PM_I10397-4430   11.77 8.00 12.45    52.78   73.98    99.99 -0.13 -6.35 ---  No ---  No     N
PM_I10431+2218   12.93 9.86 11.68    19.01   99.99    99.99 99.99 -6.11 --- --- ---  No     N
PM_I10548+1204   13.13 9.67 10.60    60.70   99.99 7.38E-13 99.99 -5.51 --- --- --- ---     N
PM_I10552-0335S  13.16 9.56 11.67    26.19   99.99    99.99  0.79 -7.48 ---  No Yes ---     D
PM_I10554-0249   13.78 9.68 13.05     6.31    7.36    99.99 -0.22 -6.57 ---  No --- ---     N
PM_I10564-1816   13.78 9.90 12.72     7.35   99.99    99.99 99.99 -6.48 --- --- --- ---     N
PM_I10568-2317   13.43 9.51 11.83    24.43   99.99 4.07E-13 99.99 -6.07 --- --- ---  No     N
PM_I10571+0544   12.79 9.83 10.49    57.15   19.72 7.61E-13  2.23 -5.49 ---  No --- ---     N
PM_I10572+4142   13.40 9.60 12.84     8.32   99.99    99.99 99.99 -6.53 --- --- ---  No     N
PM_I10581+5057   13.59 9.70 11.35    29.82   99.99 3.39E-13  5.63 -5.82 ---  No --- ---     N
PM_I11018-3442   11.10 8.22  7.06  6569.91 2549.28 6.50E-12 54.06 -7.48 ---  No Yes  No     D
PM_I11037+3631   13.10 9.44 12.48    13.25   99.99    99.99  0.20 -6.36 ---  No ---  No     N
PM_I11070-7635   12.26 9.49  9.80   140.30   99.99    99.99 99.99 -7.48 --- --- --- ---   N,R
PM_I11075+4345   13.86 9.94 12.92     5.59   99.99    99.99  1.39 -6.54 ---  No --- ---     N
PM_I11092-3001   11.12 7.63 11.22   244.75   34.59 2.44E-12  1.63 -7.48 ---  No  No Yes     D
PM_I11118+3332S  12.39 8.30 11.05   138.25   27.18 2.63E-12  3.44 -5.66 ---  No ---  No     N
PM_I11159+5519   11.47 8.09 10.60   261.72   27.74 2.27E-12  2.31 -5.52 ---  No --- ---     N
PM_I11183+1347   13.08 9.09 11.85    32.79    7.32 6.34E-13  3.66 -6.02 ---  No --- ---     N
PM_I11193-1900   13.48 9.93 11.78    15.58    6.27 2.93E-13  1.12 -6.01 ---  No --- ---     N
PM_I11201-1029   11.43 7.81 11.66   129.14   12.20 2.29E-12  0.89 -5.98 ---  No  No ---     N
PM_I11201+0951   12.90 9.30 11.35    44.89    9.74 7.55E-13  2.02 -5.87 ---  No  No ---     N
PM_I11203-7828   10.79 8.38 10.25   260.31   37.47 1.92E-12  0.60 -5.42 ---  No --- ---     N
PM_I11208+5410   11.91 9.35 10.48    87.12   11.06 4.30E-13  1.02 -5.52 ---  No --- ---     N
PM_I11220-2446    9.28 6.40 10.91   918.22  114.77 5.66E-12 -0.10 -7.48  No  No ---  No     L
PM_I11233+4448   13.20 9.15 13.13    10.07   99.99    99.99 99.99 -6.65 --- --- --- ---     N
PM_I11246+2330W  13.52 9.69 12.84     7.61   99.99    99.99 99.99 -6.53 --- --- ---  No     N
PM_I11298-2146   13.32 9.96 11.25    27.19   11.67 4.86E-13 99.99 -5.85 --- --- ---  No     N
PM_I11298+3606   13.52 9.83 11.49    23.23   99.99 3.76E-13  1.93 -5.89 ---  No  No  No     N
PM_I11301-3042   13.34 9.31 12.98    10.21   99.99    99.99 99.99 -6.60 --- --- ---  No     N
PM_I11314+1344   12.84 9.32 11.38    41.23    9.33 2.97E-13  2.40 -5.86 ---  No --- ---     N
PM_I11317-4102   11.55 7.37 11.07   338.08   99.99 4.17E-12  5.01 -5.70 ---  No ---  No     N
PM_I11319-3436   11.39 7.67 11.08   270.28   63.38 4.37E-12  3.72 -7.48 ---  No  No  No     L
PM_I11323-4627   12.48 8.55 13.05    18.17   99.99    99.99  0.04 -6.62 ---  No ---  No     N
PM_I11332+1344   12.25 9.59 10.35    81.09   14.90 6.43E-13  1.17 -7.48 ---  No  No ---     L
PM_I11336+1413   12.25 9.45 10.86    59.22   99.99    99.99 -0.51 -5.72 ---  No --- ---     N
PM_I11341+5553   13.79 9.75 11.61    22.16    3.19    99.99  1.51 -5.92  No  No --- ---     N
PM_I11362-0526   12.08 9.30 10.49    96.78   99.99    99.99 -0.43 -5.54 ---  No --- ---     N
PM_I11372-0129   12.13 9.20 11.14    57.43   99.99    99.99 99.99 -5.83 --- --- --- ---     N
PM_I11374+4727   10.09 7.41 10.95   338.35   48.41 4.70E-12  0.52 -7.48  No  No --- ---     L
PM_I11379+2951   13.73 9.51 13.15     7.08   99.99    99.99 99.99 -6.63 --- --- ---  No     N
PM_I11386+2343N  13.04 9.62 12.26    13.76   99.99    99.99 99.99 -6.31 --- --- ---  No     N
PM_I11404+7704   12.33 8.38 13.11    21.06   99.99    99.99 -0.66 -6.68 ---  No --- ---     N
PM_I11417+3806   12.67 9.57 11.51    27.90   99.99    99.99 99.99 -5.96 --- --- ---  No     N
PM_I11428+0029   13.26 9.70 12.50    10.66   99.99    99.99 99.99 -6.44 --- --- --- ---     N
PM_I11461+4001W  12.74 9.03 10.75   101.26   20.45 1.39E-12  1.91 -5.62 ---  No  No  No     N
PM_I11468+0608   13.01 9.38 11.50    36.96    8.65 6.67E-13  1.28 -7.48 ---  No Yes ---     D
PM_I11474+2339   13.53 9.88 12.59     8.14   99.99    99.99 -0.32 -6.44 ---  No ---  No     N
PM_I11485+0741   13.64 9.48 11.47    34.03    9.05 5.76E-13  7.21 -5.89 ---  No --- ---     N
PM_I11505+2903S  13.71 9.73 10.06    99.75   99.99    99.99 -0.11 -7.48 Yes Yes ---  No     D
PM_I11519+0731   12.42 8.81 10.59   147.65   34.07 1.91E-12  2.85 -5.58 ---  No --- ---     N
PM_I11523+1640   13.54 9.73 12.20    12.93   99.99    99.99 -0.03 -6.18 ---  No --- ---     N
PM_I11529+3554   13.93 9.96 10.78    39.68   10.41 3.17E-13  3.21 -5.57 ---  No  No  No     N
PM_I11585+5933W  11.86 8.30 12.48    37.42   99.99    99.99 -0.49 -6.38 ---  No --- ---     N
PM_I11591-7616   13.07 9.59 12.05    18.05   99.99    99.99 99.99 -6.22 --- --- --- ---     N
PM_I12002+7932   12.84 9.79 10.99    39.48    9.75 6.49E-13 99.99 -5.75 --- --- --- ---     N
PM_I12023+2835   13.14 9.13 12.29    19.29    6.18 3.91E-13  0.84 -7.48 ---  No Yes  No     D
PM_I12040+6856   13.85 9.97 11.29    24.57   99.99 1.72E-13 99.99 -5.79 --- --- --- ---     N
PM_I12052-2533W  13.09 9.27 11.76    31.28    5.99    99.99 99.99 -6.03 --- --- ---  No     N
PM_I12118+1249   12.55 9.46 11.33    36.50    4.51    99.99  0.19 -5.87 ---  No --- ---     N
PM_I12121+1248   12.54 9.72 11.17    33.43   99.99    99.99  0.11 -5.85 ---  No --- ---     N
PM_I12121+4849   12.91 9.26 12.52    15.71   99.99 5.43E-13 99.99 -6.41 --- --- --- ---     N
PM_I12153-0237   11.37 8.67 11.06   100.48   15.24 6.60E-13  0.80 -5.86 ---  No  No ---     N
PM_I12155-3948   11.16 8.17 11.18   146.88   99.99    99.99  0.93 -7.48 ---  No --- Yes     D
PM_I12156+5239   12.56 8.59 11.05   109.00   23.60 1.76E-12  5.05 -5.68 ---  No --- ---     N
PM_I12157+5231   13.23 9.98  5.26  6937.87 5709.06 2.79E-13  8.15 -7.48 --- Yes  No ---     D
PM_I12159+0538N  10.59 7.26 11.33   275.30    3.68    99.99 -0.57 -5.81 ---  No --- ---     N
PM_I12160-5614   11.17 8.77  9.95   250.64   99.99 1.93E-12  0.57 -5.30 ---  No --- ---     N
PM_I12168+0258N  13.18 9.23  9.47   251.92   99.99    99.99 -0.08 -7.48 --- Yes --- ---     D
PM_I12179+2751S  12.87 9.70 11.73    20.68   99.99    99.99 -0.18 -6.08 ---  No ---  No     N
PM_I12205+4219   12.26 9.82 10.52    58.83    9.25 5.26E-13  1.34 -5.63  No  No ---  No     N
PM_I12206+3139   13.45 9.63 12.65     9.86   99.99    99.99 99.99 -6.45 --- --- ---  No     N
PM_I12213+5745   12.98 9.46 12.16    17.92    6.48    99.99 99.99 -6.25  No --- --- ---     N
PM_I12214+3038E  14.09 9.99 12.05    12.39    7.68    99.99  2.34 -6.13  No  No  No  No     N
PM_I12218+0605   13.59 9.89 11.90    15.41   99.99    99.99  1.14 -6.09  No  No --- ---     N
PM_I12234-2309   10.79 8.16 10.51   259.26   29.84 1.89E-12  0.43 -5.55 ---  No  No  No     N
PM_I12248+4043   12.34 9.14 11.35    50.69    7.39 1.43E-13  0.15 -7.48 ---  No --- Yes     D
PM_I12265+3347   12.75 9.59 11.39    31.82    6.41 2.55E-13  0.25 -5.91 ---  No ---  No     N
PM_I12278+3338   12.54 9.44 11.38    35.48   99.99    99.99 99.99 -5.89 --- --- ---  No     N
PM_I12347-2111   11.46 9.04 10.61   104.28    9.34 8.22E-13 99.99 -5.65 --- --- ---  No     N
PM_I12354+3827   13.09 9.51 12.34    14.28   99.99    99.99 99.99 -6.32 --- --- ---  No     N
PM_I12376+3450   12.12 9.32 10.83    66.81    6.32 3.87E-13  0.33 -5.68  No  No ---  No     N
PM_I12386-2703   12.53 8.73 11.72    54.25   14.21 8.70E-13  1.46 -6.02 ---  No  No  No     N
PM_I12390+4702   12.21 8.65 12.09    40.85    5.26 6.76E-13  0.97 -6.21 ---  No  No ---     N
PM_I12405+3922   13.88 9.94 13.00     5.30   99.99    99.99 99.99 -6.58 --- --- ---  No     N
PM_I12444+1532   13.86 9.99 11.98    12.70   99.99    99.99  1.21 -7.48 Yes  No  No ---     D
PM_I12477-2323   13.83 9.88 12.40    10.29   99.99    99.99 99.99 -6.34 --- --- ---  No     N
PM_I12485+4933   12.51 8.68 11.23    90.81   18.42 2.30E-12  5.39 -5.82  No  No --- ---     N
PM_I12490+6606   10.84 6.88 13.19    72.09    8.41 1.63E-12  1.47 -7.48 ---  No --- ---     L
PM_I12520+0540   12.72 9.63 10.76    55.04    7.94 5.05E-13  1.84 -5.62  No  No  No ---     N
PM_I12522+2908   12.88 9.29 10.92    66.31    7.81 1.39E-12  2.51 -5.67 ---  No  No  No     N
PM_I12568+2329E  13.16 9.86 10.92    36.05   12.72    99.99  3.34 -5.61  No  No  No  No     N
PM_I12576+3513E  10.57 7.40 11.13   305.78   58.34 5.99E-12  1.35 -5.80 ---  No  No  No     N
PM_I13007+1222    9.79 6.44 11.32   634.45  143.84 1.30E-11  2.46 -5.86 ---  No --- ---     N
PM_I13010+7235   13.89 9.92 13.10     4.82   99.99    99.99 99.99 -6.62 --- --- --- ---     N
PM_I13020+1222   12.75 9.09 11.60    41.75   99.99 1.00E-12  3.25 -7.48 ---  No --- ---     L
PM_I13060-2143   12.91 9.26 12.64    13.89   99.99    99.99 99.99 -6.48 --- --- ---  No     N
PM_I13115+1306   13.48 9.66 12.42    11.33   99.99    99.99  0.39 -6.30 ---  No  No ---     N
PM_I13121+3213   13.53 9.73 12.33    11.89    5.66 1.05E-13 99.99 -7.48 --- --- ---  No     L
PM_I13162-7308   13.26 9.25 12.94    10.50   99.99    99.99 99.99 -6.54 --- --- --- ---     N
PM_I13168-1019   13.93 9.97 11.31    24.68   15.63 4.94E-13  5.39 -5.82 ---  No  No ---     N
PM_I13195-4245   12.05 8.62 11.09   104.97   18.49 1.73E-12  1.61 -5.76  No  No ---  No     N
PM_I13201+8512   12.18 9.15 10.98    72.33   99.99    99.99 -0.14 -5.76 ---  No --- ---     N
PM_I13248-1650   13.73 9.79 13.05     5.73   99.99    99.99 99.99 -6.60 --- --- --- ---     N
PM_I13254-4218   13.45 9.89 12.52     8.99   99.99    99.99 99.99 -6.47 --- --- --- ---     N
PM_I13261-1854   13.97 9.78 12.90     6.75   99.99    99.99 99.99 -6.49 --- --- --- ---     N
PM_I13268+4532   13.17 9.39  8.30   655.72   20.68 1.07E-12  2.51 -7.48 --- Yes  No Yes     D
PM_I13271+0000   13.02 9.74 11.70    20.72   99.99    99.99  0.38 -6.04 ---  No --- ---     N
PM_I13275-2139   13.65 9.66 13.04     6.80   99.99    99.99  0.07 -6.61 ---  No ---  No     N
PM_I13285-3654   14.04 9.83 11.50    22.27   99.99 2.93E-13  1.52 -5.84 ---  No ---  No     N
PM_I13285-2305   12.97 8.91 12.81    14.91   99.99    99.99 -0.53 -6.40 ---  No ---  No     N
PM_I13294-1422   13.13 9.06 11.83    35.28    9.89 6.58E-13  4.76 -6.04 ---  No --- ---     N
PM_I13344+6956   13.59 9.59  7.53  1133.89  447.13 5.06E-13  3.47 -7.48 --- Yes --- ---     D
PM_I13352+1714   13.19 9.87  9.23   180.45   62.78 1.27E-13  2.58 -7.48 Yes Yes  No ---     D
PM_I13384-2516   12.42 8.66 10.59   163.08   40.37 1.33E-12  3.56 -5.54  No  No  No ---     N
PM_I13407-3110   12.51 9.15 12.08    27.39   99.99    99.99 99.99 -6.30 --- --- ---  No     N
PM_I13417+5815   12.64 8.73 12.18    34.36    8.52 5.05E-13  2.27 -7.48 ---  No --- ---     L
PM_I13441-7706   13.12 9.60 12.34    13.64   99.99    99.99 99.99 -6.36 --- --- --- ---     N
PM_I13451+7859   13.87 9.65 11.53    27.04    3.31 1.66E-13  1.79 -5.90 ---  No --- ---     N
PM_I13472+2345   13.74 9.93 12.85     6.08   99.99    99.99 99.99 -6.54 --- --- ---  No     N
PM_I13506-1816   13.08 9.65 12.01    17.63   99.99    99.99 99.99 -6.21 --- --- --- ---     N
PM_I13517+3142   13.40 9.59 12.90     7.97   99.99    99.99 99.99 -6.56 --- --- ---  No     N
PM_I13590-0109   13.86 9.76 11.29    29.46    5.53 2.96E-13 99.99 -5.78 --- --- --- ---     N
PM_I14003+1333   12.94 9.58 12.10    16.33   99.99    99.99 99.99 -6.22 --- --- --- ---     N
PM_I14021-0355   12.76 8.94 11.24    66.05   12.76 7.99E-13  2.09 -5.77 ---  No  No ---     N
PM_I14025+4620N  10.11 6.26 12.54   235.45   28.88 4.86E-13 -0.33 -6.36  No  No ---  No     N
PM_I14025+4620S   9.86 6.27 12.58   235.45   28.88 4.86E-13 -0.20 -6.49 ---  No ---  No     N
PM_I14027-2431   12.72 8.63 13.22    13.69    8.22 9.31E-13  0.21 -6.62 ---  No ---  No     N
PM_I14072-6342   13.55 9.89 12.22    11.19   99.99    99.99 99.99 -6.23 --- --- --- ---     N
PM_I14102+3115   13.86 9.96 11.40    24.50   99.99    99.99  0.96 -7.48 ---  No Yes  No     D
PM_I14128-1629   13.36 9.51 11.37    36.39   13.23 5.25E-13 99.99 -5.87 --- --- --- ---     N
PM_I14138+2447   13.24 9.24 12.97     9.78   99.99    99.99 99.99 -6.51 --- --- ---  No     N
PM_I14143-1521   10.23 7.43 10.53   511.57  101.48 5.70E-12  0.90 -7.48  No  No Yes ---     D
PM_I14150+4248   12.22 9.74 10.22    74.81   12.23 4.32E-13 99.99 -7.48  No --- --- Yes     D
PM_I14159-1102   12.35 9.00 11.59    48.36   99.99 3.29E-13  1.28 -6.03  No  No  No ---     N
PM_I14165-0725   13.76 9.81 10.27    74.95   13.28 1.08E-12  2.79 -7.48 --- Yes  No ---     D
PM_I14171+5000   13.21 9.59 10.80    53.37   12.06 6.09E-13  2.21 -5.57 ---  No  No ---     N
PM_I14175+0233   13.05 9.27 12.46    16.48    7.76 3.82E-13  1.19 -6.36 ---  No  No ---     N
PM_I14176-1958   13.01 9.89 11.30    26.45   99.99    99.99 99.99 -5.88 --- --- --- ---     N
PM_I14197+1244   13.10 9.58 11.99    18.97   99.99    99.99  1.31 -6.17 ---  No  No ---     N
PM_I14219+2516   13.06 9.73 11.90    16.92   99.99    99.99 99.99 -6.12 --- --- --- ---     N
PM_I14254+6541N  13.25 9.25 13.25     8.20   99.99    99.99 99.99 -6.72 --- --- --- ---     N
PM_I14259+1412   11.36 8.15 10.13   393.95   87.35 3.74E-12  3.01 -7.48 ---  No  No ---     L
PM_I14261+3827   13.39 9.93 11.82    15.67    5.89    99.99 -0.47 -6.08  No  No ---  No     N
PM_I14276+2233   12.64 9.80 11.30    27.99   99.99    99.99  0.46 -5.94 ---  No  No  No     N
PM_I14332-2212   13.85 9.68 12.93     7.40   99.99    99.99 99.99 -6.53 --- --- ---  No     N
PM_I14335-1100W  13.66 9.72 11.40    27.92   99.99 7.50E-13 99.99 -5.83 --- --- --- ---     N
PM_I14360-2212   12.69 9.38 11.97    23.72   99.99    99.99 99.99 -6.22 --- --- ---  No     N
PM_I14368+5820   12.14 8.08 12.09    60.72   18.13 8.20E-13  1.49 -7.48 ---  No --- ---     L
PM_I14374+4128   13.66 9.95 11.35    23.55    8.88 5.26E-13  4.44 -5.82 ---  No  No  No     N
PM_I14386-0257   14.00 9.86 11.86    15.93   99.99 2.73E-13  2.42 -6.01 ---  No  No ---     N
PM_I14403-2752   13.62 9.57 13.26     5.70   99.99    99.99 99.99 -6.67 --- --- ---  No     N
PM_I14419-1653   13.34 9.35 10.92    61.40   54.66    99.99 -0.23 -7.48 --- Yes --- ---     D
PM_I14436-0414   13.05 9.51 10.70    69.65   17.23 3.32E-13  2.67 -5.61 ---  No  No ---     N
PM_I14444-0424W  13.78 9.73 10.34    75.81   19.25 4.69E-13 99.99 -5.41 --- --- --- ---     N
PM_I14511+3106   12.50 8.41 11.35    98.56   31.98 9.69E-13  3.92 -5.81 ---  No ---  No     N
PM_I14517-0530S  13.28 9.74 11.52    25.37   99.99 1.69E-13 99.99 -5.94 --- --- --- ---     N
PM_I14519-2206   13.25 9.77 11.79    18.86   99.99    99.99 99.99 -6.06 --- --- ---  No     N
PM_I14544+1606   10.11 6.63 12.00   284.36   55.16 3.03E-12  0.79 -7.48  No  No --- ---     L
PM_I14556-0527   13.66 9.91 11.76    17.78   99.99    99.99  0.48 -6.05 ---  No --- ---     N
PM_I14568+1245   13.88 9.77 12.65     8.16   99.99    99.99 99.99 -6.35  No --- --- ---     N
PM_I15016-5903   13.23 9.86 11.85    16.35   99.99    99.99 99.99 -6.12 --- --- --- ---     N
PM_I15050+2438   13.51 9.68 12.40    11.50   99.99 3.38E-13  0.46 -6.29 ---  No ---  No     N
PM_I15063+6210   12.41 9.84 10.58    53.49    9.87 1.29E-13 99.99 -5.61 --- --- --- ---     N
PM_I15063+0915N  13.57 9.99 12.00    12.48   99.99    99.99 99.99 -6.14 --- --- --- ---     N
PM_I15073+4333   13.73 9.60 12.80     8.51   99.99 7.37E-13  0.93 -7.48 ---  No Yes ---     D
PM_I15086-1839   13.76 9.79 11.23    30.43   99.99    99.99 99.99 -5.76 --- --- --- ---     N
PM_I15088+4934S  12.76 9.15 11.04    67.46   20.17 9.97E-13 99.99 -5.72 --- --- --- ---     N
PM_I15099-0226   13.73 9.80 11.34    28.61   14.50 8.15E-13 99.99 -5.85 --- --- --- ---     N
PM_I15104+1328   13.81 9.75 11.74    19.44    8.90    99.99  3.25 -5.96 ---  No  No ---     N
PM_I15110+2712   13.13 9.53 12.56    11.32   99.99    99.99 99.99 -6.42 --- --- ---  No     N
PM_I15137+0754   12.81 9.21 11.05    63.98    9.51 5.52E-13 99.99 -5.74 --- --- --- ---     N
PM_I15165+1257   13.05 9.25 12.70    13.37    6.40 2.80E-13 99.99 -6.48 --- --- --- ---     N
PM_I15171-1652   13.20 9.66 11.49    28.25   99.99    99.99 99.99 -5.94 --- --- --- ---     N
PM_I15173-2759   11.08 8.23 11.23   126.17   18.36 7.28E-13 -0.24 -5.89 ---  No ---  No     N
PM_I15204-3037   11.24 8.78 10.17   203.56   29.96    99.99  0.82 -5.42  No  No  No  No     N
PM_I15218+2058   10.02 6.61 11.18   610.48  104.76 7.00E-12  2.90 -5.79  No  No ---  No     N
PM_I15236+3837   13.12 9.61 11.25    35.15   10.31    99.99  1.44 -7.48 ---  No Yes  No     D
PM_I15238+5329   12.95 9.33 12.27    18.68    5.96 1.24E-13 99.99 -6.31 --- --- --- ---     N
PM_I15238+5609   11.68 8.79 10.62   134.82   15.50 1.41E-12  2.78 -5.59 ---  No --- ---     N
PM_I15311+3920   13.64 9.80 12.98     5.93   99.99    99.99 99.99 -6.59 --- --- ---  No     N
PM_I15316-2654   13.54 9.62 12.67     9.88   99.99    99.99 99.99 -6.44 --- --- --- ---     N
PM_I15354+6005   13.40 9.27  8.94   414.27   97.18 1.65E-12  5.70 -4.85  No  No  No ---     N
PM_I15360-1929W  13.76 9.90 11.83    15.43   99.99    99.99  3.00 -6.01 ---  No  No ---     N
PM_I15413+1124   13.06 9.99 11.08    28.94   99.99    99.99 99.99 -5.77 --- --- --- ---     N
PM_I15416+1828   12.39 8.96 11.31    64.93    8.89 1.07E-12  1.52 -5.88 ---  No  No ---     N
PM_I15437+4450   13.36 9.86 11.05    34.44    4.56    99.99 99.99 -5.72 --- ---  No ---     N
PM_I15453+7514   13.05 9.72 12.12    14.29   99.99 1.08E-13 99.99 -6.26 --- --- --- ---     N
PM_I15455+7321   13.74 9.78 12.66     8.56   99.99    99.99 99.99 -6.43 --- --- --- ---     N
PM_I15469-1931   13.25 9.35 10.95    62.01   99.99 4.68E-13  3.32 -5.68 ---  No --- ---     N
PM_I15510+2000   13.16 9.44 10.47    85.52    9.18 2.87E-13  1.97 -5.46 ---  No  No  No     N
PM_I15512+3040   12.64 8.97 12.59    18.48   99.99    99.99  0.14 -6.43 ---  No ---  No     N
PM_I15516+1840   13.01 9.80 11.15    34.57    4.06    99.99  1.11 -5.84 ---  No  No ---     N
PM_I15545-1310   12.89 9.12 12.04    27.41   99.99    99.99  1.54 -6.14 ---  No --- ---     N
PM_I15550-0305   12.51 9.81 10.78    40.08   99.99    99.99 -1.59 -5.57 ---  No --- ---     N
PM_I15557-1020   13.62 9.39 10.55    85.47   28.22 7.69E-13  4.60 -5.50 ---  No --- ---     N
PM_I15557+6840   11.97 8.59 11.17    98.32   10.66 1.59E-12  1.79 -5.78 ---  No --- ---     N
PM_I15569+3738   13.19 9.42 10.95    56.41   14.51 9.01E-13  2.16 -5.66 ---  No  No  No     N
PM_I15579+6010   11.14 8.76 10.45   158.60   16.93 1.08E-12  0.68 -5.58 ---  No --- ---     N
PM_I15581+4927   11.95 8.73 10.90   112.36   21.35 1.69E-12  3.50 -5.69 ---  No --- ---     N
PM_I15583+3524   12.68 8.69 13.04    15.70   15.08    99.99  0.04 -6.58 ---  No ---  No     N
PM_I15587+2351E  13.43 9.82 10.93    38.98   20.67    99.99  5.95 -5.65 ---  No  No  No     N
PM_I15597+4403   11.83 8.51 10.99   130.06   26.81 1.48E-12  2.69 -5.74 ---  No --- ---     N
PM_I16002-0230   12.55 9.28 11.93    26.25   99.99    99.99  0.63 -6.19 ---  No --- ---     N
PM_I16022+4029   13.56 9.96 11.58    18.51   99.99    99.99  2.06 -5.91 ---  No  No  No     N
PM_I16060+3316   13.01 9.71 12.04    15.14   99.99    99.99 99.99 -6.20 --- --- ---  No     N
PM_I16148+6038   13.71 9.82 11.84    16.34   99.99    99.99  0.26 -6.00 ---  No --- ---     N
PM_I16159+3852   11.91 9.00 11.06    73.92    6.94 7.22E-13  0.11 -5.80 ---  No ---  No     N
PM_I16170+5516    9.95 6.60 10.70   945.33  131.34 7.03E-12  2.12 -7.48 ---  No ---  No     L
PM_I16180+0617   12.76 8.95 12.56    19.24    3.99 2.53E-13  1.26 -6.37 ---  No  No ---     N
PM_I16186+3127   13.15 9.92 11.74    17.16   99.99 2.84E-13 99.99 -6.09 --- --- --- ---     N
PM_I16196+7655   12.60 9.36 10.46    94.02   29.63 8.25E-13  2.76 -5.48 ---  No --- ---     N
PM_I16210-1405   13.62 9.74 12.42    10.23   99.99    99.99 99.99 -6.26 --- --- --- ---     N
PM_I16220+2250   12.43 8.90 10.78   102.28   23.55 1.65E-12  1.81 -5.57 ---  No  No  No     N
PM_I16243+7754   13.75 9.87 11.00    36.70   13.97 5.98E-13 99.99 -5.71 --- --- --- ---     N
PM_I16243+1959W  13.29 9.32 11.16    50.94   15.71 1.21E-12  4.32 -5.74 ---  No --- ---     N
PM_I16250-1215   12.92 9.19 12.62    15.61   99.99    99.99 99.99 -6.48 --- --- --- ---     N
PM_I16255+2601   12.54 8.40 13.24    17.77   99.99    99.99  0.08 -6.68 ---  No ---  No     N
PM_I16258-1359   12.53 9.86 10.72    42.50   99.99    99.99 -0.99 -5.60 ---  No --- ---     N
PM_I16276+3541   13.71 9.60 11.34    33.68    7.42 7.08E-13  3.76 -5.82 ---  No  No  No     N
PM_I16327+1958   13.37 9.90 11.75    17.23   99.99    99.99  1.56 -6.04 ---  No  No ---     N
PM_I16352+3547   13.97 9.89 13.30     4.47   99.99    99.99 99.99 -6.75 --- --- ---  No     N
PM_I16363+1000   12.82 9.79 11.39    25.93   10.81    99.99 99.99 -5.92 --- --- --- ---     N
PM_I16366-2038   12.63 9.82 11.12    33.18   99.99    99.99 99.99 -5.86 --- --- --- ---     N
PM_I16412+5344   12.28 9.32 11.31    43.31   11.82 2.54E-13  1.32 -5.91 ---  No ---  No     N
PM_I16430-1754   12.57 9.44 10.68    73.64   99.99 8.04E-13 99.99 -5.62 --- --- --- ---     N
PM_I16439-2508   11.20 8.28 10.96   161.18   99.99 2.91E-12  2.15 -5.76  No  No  No ---     N
PM_I16439-7530   11.76 8.43  8.83   995.37  231.38 1.89E-12  1.88 -7.48 --- Yes --- ---     D
PM_I16458+0343   12.48 9.27 11.22    49.96    8.22 5.55E-13  1.38 -7.48 ---  No  No ---     L
PM_I16475+2519We 12.33 9.42 10.60    77.82   17.59 6.99E-13 99.99 -5.58 --- --- ---  No     N
PM_I16481-2023   13.09 9.99 11.66    17.19   99.99    99.99 99.99 -6.08 --- --- --- ---     N
PM_I16521+2021   12.75 9.45 11.19    43.24   14.70 5.48E-13  1.16 -5.79 ---  No  No  No     N
PM_I16529+4005   13.39 9.39 13.06     8.52   99.99    99.99 99.99 -6.62 --- --- ---  No     N
PM_I16547+4232   13.45 9.90 11.02    34.42    7.30 4.89E-13 99.99 -5.72 --- --- ---  No     N
PM_I16597+3657   13.51 9.72 10.88    46.09   99.99 7.47E-13  3.62 -5.64 ---  No ---  No     N
PM_I17019-4049   13.13 9.48 12.51    12.77   99.99    99.99 99.99 -6.41 --- --- --- ---     N
PM_I17022+5103   12.46 9.35 11.34    42.10    6.52 4.93E-13  1.51 -5.91 ---  No --- ---     N
PM_I17033-4109   10.34 7.33 11.22   268.89   99.99    99.99 -1.46 -5.76 ---  No --- ---     N
PM_I17038+3211   12.05 7.89 11.69   112.77   24.06 1.45E-12  2.33 -7.48 Yes  No --- ---     D
PM_I17076+4918   13.69 9.99 12.25     9.77   99.99    99.99 99.99 -6.23 --- --- --- ---     N
PM_I17081+4829   13.86 9.74 11.55    23.09    8.89 2.11E-13  2.88 -5.86 ---  No ---  No     N
PM_I17106-5206   12.80 9.06 12.82    14.58   99.99    99.99 99.99 -6.59 --- --- --- ---     N
PM_I17130+7356   13.71 9.95 11.02    31.23    7.11 3.69E-13 99.99 -5.65 --- --- --- ---     N
PM_I17131-1834   10.46 7.31 11.20   308.97   63.99 3.89E-12  0.05 -5.82 ---  No --- ---     N
PM_I17133-0005   12.29 9.65  9.61   152.94   99.99    99.99 -0.42 -7.48 --- Yes --- ---     D
PM_I17149-0533   12.62 9.83 10.65    46.55   99.99    99.99 -1.45 -5.54 ---  No --- ---     N
PM_I17154+1328   13.12 9.67 12.02    16.41   99.99    99.99  1.24 -6.18 ---  No  No ---     N
PM_I17183+1808   13.07 9.05 13.03    11.34   99.99 1.65E-13 99.99 -6.56 --- --- --- ---     N
PM_I17199+2630W  11.26 7.27 12.41   106.64   28.09 4.43E-12 12.28 -6.29 ---  No ---  No     N
PM_I17219+1811   13.31 9.78 12.45    10.31   99.99    99.99 99.99 -6.42 --- --- --- ---     N
PM_I17246+6147   13.61 9.45 12.58    12.15   99.99 2.24E-13 99.99 -6.33 --- --- --- ---     N
PM_I17251-0633   12.47 9.26 11.05    59.05    8.62 9.62E-13  1.08 -5.74 ---  No  No ---     N
PM_I17304+3344   13.51 9.46 12.18    18.11   99.99 8.76E-14  1.63 -6.20  No  No --- ---     N
PM_I17321+5024N  12.88 9.01 13.03    11.95   99.99    99.99 99.99 -6.62 --- --- --- ---     N
PM_I17348+7844   12.81 9.49 10.68    69.32   12.33 7.98E-13  2.89 -5.59 ---  No --- ---     N
PM_I17349+3852   13.13 9.61  7.68   967.86  200.58    99.99 99.99 -4.33 --- --- --- ---     N
PM_I17369+4859   13.23 9.54 11.31    38.60   10.97 7.07E-13 99.99 -5.87 --- --- --- ---     N
PM_I17380+3329   11.54 8.52 11.63    67.07    7.79 3.72E-13 -0.13 -7.48 ---  No Yes  No     D
PM_I17385-5832   12.46 8.48 12.06    46.52   12.80 2.82E-12  3.22 -6.10 ---  No --- ---     N
PM_I17395+5650   13.51 9.94 11.85    14.92   99.99 1.94E-13 99.99 -6.06 --- --- ---  No     N
PM_I17518+0714   13.57 9.46 10.42    87.86   20.68 8.40E-13  3.12 -5.43 ---  No  No ---     N
PM_I17520-2357   12.70 9.28 11.38    45.87   99.99 2.55E-13 99.99 -7.48 --- --- --- ---   N,R
PM_I17520+5636   13.32 9.23 11.21    53.20   10.79 5.57E-13 99.99 -5.76 --- --- ---  No     N
PM_I17530+1655   12.78 8.70 11.52    63.46   99.99    99.99 -0.06 -7.48 --- Yes --- ---     D
PM_I17541-7514   11.82 8.68  6.02  9346.07   99.99    99.99 -1.55 -7.48 --- Yes --- ---     D
PM_I17545+3653   11.87 8.88 11.43    56.78   99.99 3.23E-13  0.33 -5.94  No  No --- ---     N
PM_I17566-4444   12.28 8.98 11.48    50.37   99.99    99.99  0.86 -5.93 ---  No --- ---     N
PM_I18043-8007   13.40 9.86 12.42     9.65   99.99    99.99 99.99 -6.38 --- --- --- ---     N
PM_I18067+6822   13.21 9.69 11.67    22.69    8.91 1.83E-13 99.99 -5.99 --- --- --- ---     N
PM_I18133+0751   13.25 9.36 12.02    22.45   99.99 2.45E-13  1.50 -6.12 ---  No  No ---     N
PM_I18135+0532   13.80 9.70 13.06     6.33   99.99    99.99 -0.19 -6.60 ---  No --- ---     N
PM_I18205+1927   12.71 9.57 11.82    22.46   99.99    99.99 99.99 -6.17 --- --- --- ---     N
PM_I18292-1543   13.20 9.82 11.72    19.68   99.99    99.99 99.99 -6.07 --- --- --- ---     N
PM_I18317-7652   13.23 9.45 12.50    12.98   99.99    99.99 99.99 -6.35 --- --- --- ---     N
PM_I18353-3123W  12.45 8.65 10.86   123.87   99.99 4.44E-12  7.98 -5.63 ---  No  No ---     N
PM_I18363+1336S  12.32 8.19 12.26    51.19   99.99 6.75E-13  0.76 -6.18 ---  No --- ---     N
PM_I18396+1623   12.40 9.35 10.61    81.09   14.66 7.26E-13  1.36 -7.48 ---  No --- ---     L
PM_I18399+3324   13.33 9.13 12.17    24.46   99.99    99.99 99.99 -6.17 --- --- --- ---     N
PM_I18441+4814   13.92 9.86 13.31     4.37   99.99 2.22E-13 99.99 -6.73 --- --- ---  No     N
PM_I18458+5047   13.63 9.91 11.25    26.48   10.00 2.95E-13  3.82 -5.77 ---  No ---  No     N
PM_I18498-2350   10.37 6.22 12.49   261.20   71.54 5.68E-12  1.52 -6.31 ---  No  No ---     N
PM_I18507-3147   11.19 8.31 10.58   219.94   99.99 2.25E-12  1.38 -5.57  No  No  No ---   N,Y
PM_I19034+4832   13.06 9.64 12.08    16.49   99.99    99.99 99.99 -6.24 --- --- ---  No     N
PM_I19053-5434   13.30 9.41 11.41    37.81   99.99    99.99  2.79 -5.87 ---  No --- ---     N
PM_I19062+1741   12.81 9.57 10.95    49.18   16.90 6.06E-13  2.27 -5.70 ---  No  No ---     N
PM_I19163+1539   12.76 9.85 10.57    53.38   99.99    99.99 -0.39 -5.55 ---  No --- ---     N
PM_I19241-0931   13.96 9.83 12.47    10.06   99.99    99.99  1.04 -6.34 ---  No  No ---     N
PM_I19266-2132   13.51 9.97 12.12    11.47   99.99    99.99 99.99 -6.22 --- --- ---  No     N
PM_I19287+5401   13.05 9.77 11.03    39.15   99.99    99.99  0.23 -5.75 ---  No ---  No     N
PM_I19428-4406   13.35 9.43 11.18    45.09    8.95 7.00E-13  2.31 -7.48 ---  No ---  No     L
PM_I19442-5146   12.87 9.93 11.19    28.70   99.99    99.99 -0.44 -5.88 ---  No --- ---     N
PM_I19472+6402   12.43 9.25 11.58    35.49   99.99 5.31E-13  2.06 -5.99 ---  No --- ---     N
PM_I19515-4025   13.54 9.58 12.76     9.40   99.99    99.99 99.99 -6.48 --- --- --- ---     N
PM_I19542+5346   13.87 9.94 12.83     6.17   99.99    99.99 99.99 -6.50 --- --- ---  No     N
PM_I19560-3207   11.59 8.71 11.25    83.67   18.07    99.99  0.69 -7.48 ---  No ---  No   N,R
PM_I20011-6022   13.09 9.55 10.81    58.28   15.25 7.28E-13  3.01 -5.64 ---  No --- ---     N
PM_I20037+6425   11.42 8.27 11.14   128.59   21.50 4.76E-13 -0.10 -5.75 ---  No --- ---     N
PM_I20047+5113   13.57 9.49 13.14     7.44   99.99    99.99 99.99 -6.66 --- --- ---  No     N
PM_I20070+6709   13.61 9.51 13.36     5.79   99.99    99.99 99.99 -6.75 --- --- --- ---     N
PM_I20077-3145   12.19 8.27 12.03    61.52   16.73 1.54E-12 -0.29 -6.14 ---  No --- ---     N
PM_I20094-2313   11.59 8.89 10.38   146.73   14.09 8.29E-13  0.87 -5.46 ---  No  No  No     N
PM_I20108-3844   13.65 9.55 12.95     7.66   99.99    99.99 99.99 -6.50 --- --- --- ---     N
PM_I20187+1550   12.13 8.17 13.02    25.43   99.99 9.10E-14 -0.01 -6.56 ---  No --- ---     N
PM_I20228+0825   13.47 9.89 12.24    10.14   99.99    99.99 99.99 -6.20 --- --- --- ---     N
PM_I20244+2307   13.60 9.62 11.94    19.59   99.99    99.99 99.99 -6.11 --- --- --- ---     N
PM_I20263+0431   12.37 9.91 10.50    49.12    4.65 3.95E-13 -0.01 -5.51 ---  No --- ---     N
PM_I20287-1128   12.43 8.39 11.14   127.93   34.15 1.16E-12  4.09 -5.77 ---  No  No ---     N
PM_I20301+7950   12.30 8.48 11.22   105.39   99.99 3.13E-12  3.92 -5.78 ---  No --- ---     N
PM_I20324+2608   13.90 9.83 12.60     7.66   99.99    99.99 99.99 -6.28 --- --- ---  No     N
PM_I20348+3157   12.87 9.72 11.67    21.09   99.99    99.99 99.99 -6.04 --- --- --- ---     N
PM_I20396+0458E   9.63 5.51 11.56  1095.72   24.80 3.72E-13 -0.75 -5.84 ---  No --- ---     N
PM_I20423+5311   12.82 9.62 11.21    37.03   99.99 1.21E-13 99.99 -5.83 --- --- ---  No     N
PM_I20435+2407   11.95 8.24 10.96   164.95   99.99 2.92E-12  3.16 -5.67  No  No  No  No     N
PM_I20451-3120    8.81 5.44 11.09  2062.18  384.92 4.72E-11  1.97 -5.79 ---  No ---  No   N,Y
PM_I20469-0259   12.04 9.12 10.86    81.16   15.07 6.00E-13  1.39 -5.71 ---  No  No ---   N,Y
PM_I20504+4144   13.27 9.61 11.62    25.49   99.99 1.23E-13  0.32 -5.96 ---  No ---  No     N
PM_I20514+3104   12.13 9.21 11.29    51.81   99.99    99.99 -0.34 -5.95  No  No --- ---     N
PM_I20532-0221   12.98 9.33 11.81    28.79   99.99 4.38E-13  2.06 -7.48 ---  No  No ---     L
PM_I20549+6735   12.46 8.75 11.91    43.05    8.57    99.99 -0.18 -6.08 ---  No --- ---     N
PM_I20568-0450   11.87 7.82 12.28    66.34   24.87 2.17E-12  1.45 -7.48 ---  No  No ---     L
PM_I21000+4004W  10.12 6.67 11.59   374.46   99.99 7.16E-12  2.51 -7.48 ---  No --- ---     L
PM_I21010+2615   13.18 9.66 11.49    27.62   99.99 8.04E-13  0.75 -5.93  No  No  No  No     N
PM_I21012+3314   12.25 8.44 11.72    65.77   99.99 2.42E-13  0.49 -5.96  No  No ---  No     N
PM_I21047+0732   13.66 9.56 12.89     8.20   99.99    99.99 99.99 -6.49 --- --- --- ---     N
PM_I21061+5359   13.39 9.80 12.56     9.20   99.99    99.99 99.99 -6.47 --- --- ---  No     N
PM_I21065-8054   14.00 9.92 12.69     7.28   99.99    99.99 99.99 -6.42 --- --- --- ---     N
PM_I21076-1304   12.65 8.73 11.04   101.21   28.54 1.31E-12  3.32 -5.73 ---  No  No ---     N
PM_I21114-2958   14.07 9.85 13.51     3.78   99.99    99.99 99.99 -6.82 --- --- ---  No     N
PM_I21121+0235   13.05 9.90 10.25    71.10   99.99    99.99 99.99 -5.42 --- --- --- ---     N
PM_I21145+2905   13.68 9.68 11.95    18.24   99.99    99.99  0.13 -6.10  No  No --- ---     N
PM_I21176-0854Wn 12.13 8.47 11.54    78.87    8.59 3.85E-13  0.56 -5.93 ---  No  No ---     N
PM_I21185+3014   11.87 8.64 11.14    97.80   99.99 8.66E-13  2.12 -5.79  No  No ---  No     N
PM_I21221+2255   10.55 7.40 11.66   180.56   99.99    99.99 -0.37 -7.48 Yes  No ---  No     D
PM_I21254-8138   11.97 8.24 10.87   189.26   37.29 5.22E-12  3.74 -5.67 ---  No --- ---     N
PM_I21255+0253   13.70 9.93 11.38    23.85   99.99    99.99  2.21 -5.85 ---  No  No ---     N
PM_I21281+6321   13.85 9.99 11.78    15.24   99.99 7.86E-14 99.99 -6.00  No --- --- ---     N
PM_I21287-4715   12.13 9.14 10.97    71.44   17.49 1.21E-12  1.17 -7.48 ---  No --- ---   N,R
PM_I21323+2433   12.49 8.48 12.59    30.84    9.24 9.46E-13  3.22 -6.40 ---  No ---  No     N
PM_I21334+2212   13.40 9.53 12.33    13.79   99.99    99.99 99.99 -6.24 --- --- ---  No     N
PM_I21337-7353   12.52 9.40 11.53    33.96   18.64    99.99 -0.48 -6.02 ---  No --- ---     N
PM_I21385+1114   13.40 9.65 12.76     8.77   99.99    99.99 99.99 -6.53 --- --- --- ---     N
PM_I21410+3504    9.51 6.80 10.05  1275.41    8.98    99.99 -0.87 -7.48  No Yes ---  No     D
PM_I21410+1935   13.82 9.73 11.17    32.74   99.99 3.87E-13  8.07 -5.69 ---  No  No ---     N
PM_I21411-1011   12.06 9.33 10.78    73.75   10.84 8.04E-13 99.99 -5.72 --- --- --- ---     N
PM_I21414+2043   13.43 9.43 11.54    31.55   11.55 5.62E-13  3.57 -5.88  No  No  No  No     N
PM_I21421-1209S  12.71 8.92 12.56    21.27   12.58 6.28E-13 -0.06 -6.43 ---  No --- ---     N
PM_I21432-0147   14.02 9.88 12.00    14.33   99.99    99.99 99.99 -6.11 --- --- --- ---     N
PM_I21442+0638   12.06 8.27 12.33    44.60   99.99 3.01E-13  0.62 -6.26 ---  No  No ---     N
PM_I21450-2429   11.82 9.22 10.42   107.31   15.32 8.19E-13 99.99 -7.48 --- --- ---  No   N,R
PM_I21490-7206    9.53 6.54 11.34   580.44  108.41 6.38E-12  1.22 -5.97 ---  No --- ---     N
PM_I21492+5922   13.69 9.72 11.97    17.02   99.99 3.73E-13 99.99 -6.11 --- --- ---  No     N
PM_I21521+0537   12.13 8.25 11.02   157.18   36.61 2.07E-12  3.97 -5.70 ---  No  No ---   N,Y
PM_I21521+2725   14.06 9.98 11.76    14.09   99.99    99.99 -0.51 -7.48  No Yes ---  No     D
PM_I21552+3307   13.68 9.85 10.76    45.92   14.57 3.56E-13  2.42 -5.60 ---  No  No  No     N
PM_I21558+6914   13.38 9.98 11.82    14.93   99.99    99.99 99.99 -6.08 --- --- --- ---     N
PM_I21570+3826   12.99 9.90 11.33    23.53   10.18 2.63E-13  0.17 -5.84  No  No ---  No     N
PM_I21570-5606   12.07 9.79 10.05    85.18   99.99 8.76E-13  0.44 -7.48 ---  No --- ---   L,R
PM_I21576-5100E  10.56 6.75 10.57   954.28  177.46 7.94E-12  4.46 -7.48 ---  No --- ---     L
PM_I22006+2715   11.37 8.56 10.31   222.43   99.99 1.59E-12  1.26 -7.48 Yes  No  No  No     D
PM_I22030-3035   13.62 9.78 12.25    11.55   99.99    99.99 99.99 -6.18 --- --- ---  No     N
PM_I22078-3704   13.20 9.27 11.07    57.80   18.17 9.36E-13  3.05 -5.70 ---  No  No  No     N
PM_I22090+7019   12.22 8.94 11.06    77.93   99.99    99.99 99.99 -5.73 --- --- --- ---     N
PM_I22135+2558   13.68 9.51 12.55    11.90   99.99 3.91E-13 99.99 -6.33 --- --- ---  No     N
PM_I22142+1712   11.33 8.75  8.80   717.58   68.47    99.99 -0.49 -7.48 --- Yes --- ---     D
PM_I22146-2141   10.42 7.54 11.09   271.68   46.03 1.76E-12  1.12 -7.48 ---  No  No Yes     D
PM_I22169+1823   12.01 9.07 11.32    52.07    9.70 2.59E-13  0.25 -5.89 ---  No --- ---     N
PM_I22187+3321   12.95 9.33 11.77    29.86   99.99 3.56E-13  1.57 -7.48  No  No  No  No     L
PM_I22204-0727   13.39 9.80 11.08    35.71   99.99 3.95E-13  2.29 -5.75 ---  No  No ---     N
PM_I22234+3227   10.76 6.90  7.38 15415.87   99.99 9.13E-12  5.08 -7.48 Yes Yes ---  No     D
PM_I22257+6905   14.08 9.86 11.47    23.60   99.99 1.04E-12  4.68 -5.87 ---  No --- ---     N
PM_I22268+5328   13.33 9.86 11.94    14.57   99.99    99.99 99.99 -6.11 --- --- --- ---     N
PM_I22274-3500   13.84 9.77 12.82     7.54    2.72    99.99 99.99 -6.50 --- --- ---  No     N
PM_I22278-0113   13.45 9.47 11.05    51.13   99.99 6.29E-13  4.60 -5.73 ---  No  No ---     N
PM_I22280-0411   13.84 9.82 13.19     4.85   99.99    99.99 99.99 -6.64 --- --- --- ---     N
PM_I22312+1709   13.15 9.52 12.12    17.47   99.99    99.99 99.99 -6.20 --- --- --- ---     N
PM_I22328+4810   13.54 9.51 11.61    27.49   99.99 2.31E-13  1.89 -5.90  No  No  No  No     N
PM_I22333-0936   12.37 8.53 11.30    93.24   31.84 2.44E-12  4.32 -7.48 ---  No  No ---     L
PM_I22342+3128   13.55 9.74 11.25    32.72    6.59 5.02E-13  2.83 -5.81  No  No  No  No     N
PM_I22384-6522   11.46 7.27 11.29   296.49   93.74 2.89E-12  3.02 -7.48 ---  No --- ---     L
PM_I22387-2037    9.38 5.67 11.42  1179.31  226.59 2.69E-11  1.22 -7.48 ---  No  No  No     L
PM_I22399+3218   14.02 9.97 11.42    19.67   99.99    99.99 -0.79 -7.48  No Yes ---  No     D
PM_I22400+6423   13.33 9.63 11.27    34.67   99.99 4.06E-13  1.59 -5.80 ---  No --- ---     N
PM_I22415+2602   12.99 9.04 11.46    49.08    9.58 2.97E-13  2.04 -5.86  No  No  No  No     N
PM_I22428-7142   10.42 7.79 10.66   345.98   54.73 5.23E-12  0.79 -5.69 ---  No --- ---   N,Y
PM_I22430-2007   13.76 9.70 12.65     9.06   99.99    99.99 99.99 -6.39 --- --- --- ---     N
PM_I22437+1916   13.14 9.24 12.07    23.24   99.99    99.99  1.16 -6.13  No  No  No ---     N
PM_I22486-3108   12.37 8.41 12.90    25.34   18.53    99.99 -0.27 -6.58 ---  No ---  No     N
PM_I22492+0908W  13.80 9.84 12.94     6.56   99.99    99.99 99.99 -6.61 --- --- --- ---     N
PM_I22494-2608   12.39 9.19 10.17   142.81   26.73 5.03E-13 99.99 -5.36 --- --- ---  No     N
PM_I22499+1744E  12.78 9.71 10.38    68.60    9.15 2.35E-13  2.04 -5.40  No  No --- ---     N
PM_I22503+1944   13.78 9.96 12.51     8.12   99.99    99.99  0.22 -6.36 ---  No --- ---     N
PM_I22518+3145   11.66 7.70 11.30   194.49   47.57 3.50E-12  4.30 -5.78  No  No ---  No     N
PM_I22561-0009   12.40 9.48  6.12  4680.43 4713.08 4.75E-13  2.97 -7.48 --- Yes --- ---     D
PM_I22582-1104   12.96 9.07 11.97    30.03    3.07 7.52E-13  2.17 -6.09 ---  No --- ---     N
PM_I23006-2604   13.05 9.54 11.31    34.29   99.99    99.99 -0.23 -5.79 ---  No ---  No     N
PM_I23030+3706   13.86 9.98 10.76    39.00    7.84 9.50E-13  4.13 -7.48  No  No  No Yes     D
PM_I23045+4014   13.13 9.85 11.21    29.60   99.99 3.69E-13  1.33 -5.81  No  No  No  No     N
PM_I23060+6355   10.87 7.82 10.89   258.89   99.99 3.69E-12  2.05 -5.69 ---  No --- ---   N,Y
PM_I23063+1236   11.44 8.38 11.03   134.83   24.71 1.85E-12  1.60 -7.48  No  No --- ---     L
PM_I23064-0029E  12.74 9.08 11.53    48.48   99.99    99.99  0.26 -5.98 ---  No --- ---     N
PM_I23083-1524   11.03 7.98 10.68   277.19   37.80 2.96E-12  0.79 -5.61 ---  No  No ---     N
PM_I23106-6108   13.34 9.99 10.54    51.06    9.19    99.99  3.80 -5.56 ---  No --- ---     N
PM_I23119-1701   13.28 9.57 10.76    59.85   17.01    99.99  5.18 -5.60 ---  No  No ---     N
PM_I23133+5937   13.18 9.22 11.50    43.29   99.99 8.44E-13 99.99 -5.93  No --- --- ---     N
PM_I23157-1221   12.82 9.26 10.95    66.80   19.67 1.53E-12  5.13 -5.69 ---  No --- ---     N
PM_I23174+1936   12.00 8.02 11.50   123.30   36.12 2.00E-12  3.88 -7.48  No  No --- ---     L
PM_I23195-3939   12.25 9.07 11.87    32.61   99.99    99.99 99.99 -6.16 --- --- ---  No     N
PM_I23209-0147   13.56 9.36 10.99    58.48   11.30 7.42E-13 99.99 -7.48 --- --- --- ---     L
PM_I23221-0301   11.38 8.73 10.55   148.49   20.37 1.05E-12  0.52 -5.55 ---  No --- ---     N
PM_I23238+5325   13.46 9.69 12.18    14.23   99.99    99.99 99.99 -6.22 --- --- ---  No     N
PM_I23261-7323   11.87 8.84 10.82   113.52   35.72 1.58E-12  1.51 -5.70 ---  No --- ---   N,Y
PM_I23283+0028   13.30 9.37 12.52    13.88    3.37 3.06E-13 99.99 -6.36 --- --- --- ---     N
PM_I23293+4128   11.77 7.92 11.16   185.39   34.44 5.33E-12  5.44 -5.76  No  No ---  No     N
PM_I23300+1643   12.50 9.13 11.67    38.92    6.00    99.99  2.27 -6.05  No  No  No ---     N
PM_I23302-2023   11.11 7.20 11.69   225.36   99.99 3.65E-12  3.35 -7.48 ---  No  No  No     L
PM_I23318+1956Wn 10.05 6.16 11.06  1011.26  295.01    99.99  4.32 -7.48 Yes  No  No ---     D
PM_I23325-1215   10.59 7.45 11.36   244.04   46.24 4.82E-12  1.02 -5.94 ---  No  No ---   N,Y
PM_I23333+2714   12.89 9.35 12.36    16.41   99.99 4.31E-13 99.99 -6.35 --- --- ---  No     N
PM_I23334+7620   13.80 9.88  9.26   172.24   99.99    99.99 99.99 -4.95 --- --- --- ---     N
PM_I23341-1531   12.19 8.91 10.75   113.02   99.99 8.98E-13  1.48 -5.64 ---  No  No ---     N
PM_I23343+2739   13.13 9.75 11.09    36.41   13.27 7.58E-13  1.88 -5.75  No  No  No  No     N
PM_I23382-4131   11.95 8.36 12.52    35.80   12.71    99.99  0.54 -6.44 ---  No ---  No     N
PM_I23391-2557   13.80 9.71 13.19     5.64   99.99    99.99 99.99 -6.67 --- --- ---  No     N
PM_I23425+6010   13.17 9.79 11.53    21.23   99.99    99.99 -0.55 -5.86  No  No --- ---     N
PM_I23439+6444   11.30 8.15 10.95   179.03   99.99 2.13E-12  2.26 -7.48 ---  No --- ---     L
PM_I23450+1458   12.64 9.41 11.54    33.09    4.99 2.18E-13  0.83 -7.48  No  No Yes ---     D
PM_I23451+3003   13.93 9.84 12.32    10.91    5.21    99.99  1.20 -6.24  No  No  No  No     N
PM_I23476-2316   13.82 9.79 12.51     9.64   99.99    99.99  1.76 -6.34 ---  No  No  No     N
PM_I23479+2544   13.61 9.91 12.29    10.83    3.96    99.99  0.29 -6.30  No  No ---  No     N
PM_I23486-2739   12.40 8.58 11.61    66.11   99.99 1.24E-12  1.74 -7.48 ---  No ---  No     L
PM_I23490-0824   13.67 9.50 12.92     8.43   99.99    99.99 99.99 -6.49 --- --- --- ---     N
PM_I23492+1005   13.65 9.46 12.08    18.11   99.99 1.91E-13  1.84 -6.07  No  No  No ---     N
PM_I23494+1859E  12.06 9.17 11.29    51.83    8.58    99.99  0.29 -5.93  No  No --- ---     N
PM_I23498+3956   12.36 9.28 10.52    94.38   15.35 2.06E-13  1.15 -7.48  No  No  No Yes     D
PM_I23498+2427   13.98 9.90 11.35    24.86    9.00 5.22E-13  4.02 -7.48  No  No  No  No     L
PM_I23498+2721   14.04 9.89 11.91    14.86    6.51 6.22E-13  2.60 -6.04  No  No  No  No     N
PM_I23515+3127   13.60 9.82 11.01    37.19   99.99 6.56E-13  2.75 -7.48  No  No  No  No     L
PM_I23535+1206S  12.30 8.67 10.55   159.61   28.37 7.94E-13  2.41 -5.49  No  No  No ---     N
PM_I23536-3559   13.47 9.41 11.96    22.65   11.26    99.99 -0.19 -7.48 --- Yes --- ---     D
PM_I23548+8436   12.72 9.78 11.33    28.90   99.99 2.23E-13 99.99 -5.95 --- --- --- ---     N
PM_I23559-1321   13.38 9.26 11.69    32.44   11.07 3.90E-13  3.72 -5.94 ---  No --- ---     N
PM_I23563-0429   13.76 9.64 12.30    13.47   99.99    99.99  1.48 -6.24 ---  No  No ---     N
PM_I23578+3837   12.62 8.69 11.46    67.79   99.99 1.96E-12  4.16 -7.48 Yes  No ---  No     D
PM_I23582-1724   11.97 8.31 10.81   183.17   42.64 2.08E-12  3.42 -5.63 ---  No --- ---     N
PM_I23583+2115   13.27 9.92 11.91    14.88   99.99    99.99  0.11 -6.17  No  No ---  No     N
PM_I23590+2051   13.19 9.07 13.01    11.97    6.55    99.99 99.99 -6.57 --- --- ---  No     N

